Deep Decoder: Concise Image Representations from Untrained Non-convolutional Networks

Deep neural networks, in particular convolutional neural networks, have become highly effective tools for compressing images and solving inverse problems including denoising, inpainting, and reconstruction from few and noisy measurements. This success can be attributed in part to their ability to represent and generate natural images well. Contrary to classical tools such as wavelets, image-generating deep neural networks have a large number of parameters---typically a multiple of their output dimension---and need to be trained on large datasets. In this paper, we propose an untrained simple image model, called the deep decoder, which is a deep neural network that can generate natural images from very few weight parameters. The deep decoder has a simple architecture with no convolutions and fewer weight parameters than the output dimensionality. This underparameterization enables the deep decoder to compress images into a concise set of network weights, which we show is on par with wavelet-based thresholding. Further, underparameterization provides a barrier to overfitting, allowing the deep decoder to have state-of-the-art performance for denoising. The deep decoder is simple in the sense that each layer has an identical structure that consists of only one upsampling unit, pixel-wise linear combination of channels, ReLU activation, and channelwise normalization. This simplicity makes the network amenable to theoretical analysis, and it sheds light on the aspects of neural networks that enable them to form effective signal representations.

==> dat/astronaut30deexp_c.dat <==
1.000000000000000000e+00 1.656576842069625854e-01 1.656576842069625854e-01
2.000000000000000000e+00 1.491108685731887817e-01 1.491108685731887817e-01
3.000000000000000000e+00 1.361621469259262085e-01 1.361621469259262085e-01
4.000000000000000000e+00 1.322955638170242310e-01 1.322955638170242310e-01
5.000000000000000000e+00 1.180662214756011963e-01 1.180662214756011963e-01
6.000000000000000000e+00 1.109917536377906799e-01 1.109917536377906799e-01
7.000000000000000000e+00 1.000971719622612000e-01 1.000971719622612000e-01
8.000000000000000000e+00 9.907927364110946655e-02 9.907927364110946655e-02
9.000000000000000000e+00 9.046518057584762573e-02 9.046518057584762573e-02
1.000000000000000000e+01 8.029899001121520996e-02 8.029899001121520996e-02
1.100000000000000000e+01 8.118738234043121338e-02 8.118738234043121338e-02
1.200000000000000000e+01 7.351812720298767090e-02 7.351812720298767090e-02
1.300000000000000000e+01 7.327280193567276001e-02 7.327280193567276001e-02
1.400000000000000000e+01 6.298942118883132935e-02 6.298942118883132935e-02
1.500000000000000000e+01 6.181384623050689697e-02 6.181384623050689697e-02
1.600000000000000000e+01 6.042972207069396973e-02 6.042972207069396973e-02
1.700000000000000000e+01 5.797563865780830383e-02 5.797563865780830383e-02
1.800000000000000000e+01 5.188678577542304993e-02 5.188678577542304993e-02
1.900000000000000000e+01 5.181219801306724548e-02 5.181219801306724548e-02
2.000000000000000000e+01 4.809673130512237549e-02 4.809673130512237549e-02
2.100000000000000000e+01 4.500349238514900208e-02 4.500349238514900208e-02
2.200000000000000000e+01 4.557865485548973083e-02 4.557865485548973083e-02
2.300000000000000000e+01 4.212604090571403503e-02 4.212604090571403503e-02
2.400000000000000000e+01 4.047100618481636047e-02 4.047100618481636047e-02
2.500000000000000000e+01 3.855997696518898010e-02 3.855997696518898010e-02
2.600000000000000000e+01 3.667534142732620239e-02 3.667534142732620239e-02
2.700000000000000000e+01 3.818746656179428101e-02 3.818746656179428101e-02
2.800000000000000000e+01 3.519523516297340393e-02 3.519523516297340393e-02
2.900000000000000000e+01 3.233104199171066284e-02 3.233104199171066284e-02
3.000000000000000000e+01 3.318329155445098877e-02 3.318329155445098877e-02
3.100000000000000000e+01 3.246990591287612915e-02 3.246990591287612915e-02
3.200000000000000000e+01 3.019599802792072296e-02 3.019599802792072296e-02
3.300000000000000000e+01 2.897264622151851654e-02 2.897264622151851654e-02
3.400000000000000000e+01 2.813908271491527557e-02 2.813908271491527557e-02
3.500000000000000000e+01 2.807231061160564423e-02 2.807231061160564423e-02
3.600000000000000000e+01 2.607564441859722137e-02 2.607564441859722137e-02
3.700000000000000000e+01 2.650033682584762573e-02 2.650033682584762573e-02
3.800000000000000000e+01 2.551173418760299683e-02 2.551173418760299683e-02
3.900000000000000000e+01 2.541671693325042725e-02 2.541671693325042725e-02
4.000000000000000000e+01 2.456306852400302887e-02 2.456306852400302887e-02
4.100000000000000000e+01 2.452511899173259735e-02 2.452511899173259735e-02
4.200000000000000000e+01 2.349521033465862274e-02 2.349521033465862274e-02
4.300000000000000000e+01 2.168771438300609589e-02 2.168771438300609589e-02
4.400000000000000000e+01 2.284532226622104645e-02 2.284532226622104645e-02
4.500000000000000000e+01 2.220918983221054077e-02 2.220918983221054077e-02
4.600000000000000000e+01 2.032158710062503815e-02 2.032158710062503815e-02
4.700000000000000000e+01 2.000344358384609222e-02 2.000344358384609222e-02
4.800000000000000000e+01 2.186471968889236450e-02 2.186471968889236450e-02
4.900000000000000000e+01 2.052203379571437836e-02 2.052203379571437836e-02
5.000000000000000000e+01 1.940971426665782928e-02 1.940971426665782928e-02
5.100000000000000000e+01 1.967729441821575165e-02 1.967729441821575165e-02
5.200000000000000000e+01 2.004575915634632111e-02 2.004575915634632111e-02
5.300000000000000000e+01 1.909333467483520508e-02 1.909333467483520508e-02
5.400000000000000000e+01 1.897105947136878967e-02 1.897105947136878967e-02
5.500000000000000000e+01 1.921754144132137299e-02 1.921754144132137299e-02
5.600000000000000000e+01 1.781039871275424957e-02 1.781039871275424957e-02
5.700000000000000000e+01 1.703441329300403595e-02 1.703441329300403595e-02
5.800000000000000000e+01 1.742787845432758331e-02 1.742787845432758331e-02
5.900000000000000000e+01 1.818052865564823151e-02 1.818052865564823151e-02
6.000000000000000000e+01 1.729613170027732849e-02 1.729613170027732849e-02
6.100000000000000000e+01 1.708265207707881927e-02 1.708265207707881927e-02
6.200000000000000000e+01 1.669299788773059845e-02 1.669299788773059845e-02
6.300000000000000000e+01 1.653375290334224701e-02 1.653375290334224701e-02
6.400000000000000000e+01 1.546761486679315567e-02 1.546761486679315567e-02
6.500000000000000000e+01 1.602145470678806305e-02 1.602145470678806305e-02
6.600000000000000000e+01 1.554151158779859543e-02 1.554151158779859543e-02
6.700000000000000000e+01 1.447130739688873291e-02 1.447130739688873291e-02
6.800000000000000000e+01 1.515895035117864609e-02 1.515895035117864609e-02
7.000000000000000000e+01 1.507664099335670471e-02 1.507664099335670471e-02
7.100000000000000000e+01 1.512925792485475540e-02 1.512925792485475540e-02
7.200000000000000000e+01 1.602439396083354950e-02 1.602439396083354950e-02
7.300000000000000000e+01 1.563184522092342377e-02 1.563184522092342377e-02
7.400000000000000000e+01 1.558610145002603531e-02 1.558610145002603531e-02
7.600000000000000000e+01 1.404780801385641098e-02 1.404780801385641098e-02
7.700000000000000000e+01 1.533947512507438660e-02 1.533947512507438660e-02
7.800000000000000000e+01 1.439714059233665466e-02 1.439714059233665466e-02
7.900000000000000000e+01 1.418617647141218185e-02 1.418617647141218185e-02
8.100000000000000000e+01 1.365720108151435852e-02 1.365720108151435852e-02
8.200000000000000000e+01 1.306080445647239685e-02 1.306080445647239685e-02
8.300000000000000000e+01 1.319704949855804443e-02 1.319704949855804443e-02
8.500000000000000000e+01 1.339644286781549454e-02 1.339644286781549454e-02
8.600000000000000000e+01 1.376639585942029953e-02 1.376639585942029953e-02
8.800000000000000000e+01 1.355182472616434097e-02 1.355182472616434097e-02
8.900000000000000000e+01 1.338735688477754593e-02 1.338735688477754593e-02
9.100000000000000000e+01 1.403334643691778183e-02 1.403334643691778183e-02
9.200000000000000000e+01 1.261635124683380127e-02 1.261635124683380127e-02
9.400000000000000000e+01 1.271564979106187820e-02 1.271564979106187820e-02
9.500000000000000000e+01 1.215190347284078598e-02 1.215190347284078598e-02
9.700000000000000000e+01 1.303021144121885300e-02 1.303021144121885300e-02
9.900000000000000000e+01 1.230878382921218872e-02 1.230878382921218872e-02
1.000000000000000000e+02 1.275001186877489090e-02 1.275001186877489090e-02
1.020000000000000000e+02 1.245069783180952072e-02 1.245069783180952072e-02
1.040000000000000000e+02 1.219397876411676407e-02 1.219397876411676407e-02
1.050000000000000000e+02 1.198341976851224899e-02 1.198341976851224899e-02
1.070000000000000000e+02 1.169331651180982590e-02 1.169331651180982590e-02
1.090000000000000000e+02 1.160784345120191574e-02 1.160784345120191574e-02
1.110000000000000000e+02 1.182894129306077957e-02 1.182894129306077957e-02
1.120000000000000000e+02 1.104590389877557755e-02 1.104590389877557755e-02
1.140000000000000000e+02 1.192614343017339706e-02 1.192614343017339706e-02
1.160000000000000000e+02 1.134363561868667603e-02 1.134363561868667603e-02
1.180000000000000000e+02 1.106230448931455612e-02 1.106230448931455612e-02
1.200000000000000000e+02 1.077137514948844910e-02 1.077137514948844910e-02
1.220000000000000000e+02 1.072670985013246536e-02 1.072670985013246536e-02
1.240000000000000000e+02 1.091990154236555099e-02 1.091990154236555099e-02
1.260000000000000000e+02 1.045798975974321365e-02 1.045798975974321365e-02
1.280000000000000000e+02 1.111135631799697876e-02 1.111135631799697876e-02
1.310000000000000000e+02 1.080638635903596878e-02 1.080638635903596878e-02
1.330000000000000000e+02 1.061713788658380508e-02 1.061713788658380508e-02
1.350000000000000000e+02 1.028442848473787308e-02 1.028442848473787308e-02
1.370000000000000000e+02 9.905355051159858704e-03 9.905355051159858704e-03
1.390000000000000000e+02 9.921385906636714935e-03 9.921385906636714935e-03
1.420000000000000000e+02 1.026105508208274841e-02 1.026105508208274841e-02
1.440000000000000000e+02 1.065499614924192429e-02 1.065499614924192429e-02
1.470000000000000000e+02 9.609187953174114227e-03 9.609187953174114227e-03
1.490000000000000000e+02 9.376198984682559967e-03 9.376198984682559967e-03
1.510000000000000000e+02 9.395145811140537262e-03 9.395145811140537262e-03
1.540000000000000000e+02 9.750862605869770050e-03 9.750862605869770050e-03
1.570000000000000000e+02 9.314529597759246826e-03 9.314529597759246826e-03
1.590000000000000000e+02 9.041664190590381622e-03 9.041664190590381622e-03
1.620000000000000000e+02 8.712914772331714630e-03 8.712914772331714630e-03
1.640000000000000000e+02 9.190537966787815094e-03 9.190537966787815094e-03
1.670000000000000000e+02 8.891573175787925720e-03 8.891573175787925720e-03
1.700000000000000000e+02 9.611021727323532104e-03 9.611021727323532104e-03
1.730000000000000000e+02 9.611961431801319122e-03 9.611961431801319122e-03
1.760000000000000000e+02 8.543365634977817535e-03 8.543365634977817535e-03
1.790000000000000000e+02 8.429870940744876862e-03 8.429870940744876862e-03
1.820000000000000000e+02 8.964449167251586914e-03 8.964449167251586914e-03
1.850000000000000000e+02 8.296911604702472687e-03 8.296911604702472687e-03
1.880000000000000000e+02 8.064138703048229218e-03 8.064138703048229218e-03
1.910000000000000000e+02 8.423039689660072327e-03 8.423039689660072327e-03
1.940000000000000000e+02 8.396946825087070465e-03 8.396946825087070465e-03
1.970000000000000000e+02 8.451656438410282135e-03 8.451656438410282135e-03
2.010000000000000000e+02 8.005942218005657196e-03 8.005942218005657196e-03
2.040000000000000000e+02 8.309113793075084686e-03 8.309113793075084686e-03
2.070000000000000000e+02 7.847185246646404266e-03 7.847185246646404266e-03
2.110000000000000000e+02 7.989598438143730164e-03 7.989598438143730164e-03
2.140000000000000000e+02 7.728330325335264206e-03 7.728330325335264206e-03
2.180000000000000000e+02 7.753748446702957153e-03 7.753748446702957153e-03
2.210000000000000000e+02 8.202601224184036255e-03 8.202601224184036255e-03
2.250000000000000000e+02 7.800989318639039993e-03 7.800989318639039993e-03
2.290000000000000000e+02 7.427329197525978088e-03 7.427329197525978088e-03
2.330000000000000000e+02 7.927973754703998566e-03 7.927973754703998566e-03
2.370000000000000000e+02 7.455749902874231339e-03 7.455749902874231339e-03
2.400000000000000000e+02 7.178731728345155716e-03 7.178731728345155716e-03
2.440000000000000000e+02 7.476134691387414932e-03 7.476134691387414932e-03
2.490000000000000000e+02 7.194597739726305008e-03 7.194597739726305008e-03
2.530000000000000000e+02 7.026351522654294968e-03 7.026351522654294968e-03
2.570000000000000000e+02 7.155243307352066040e-03 7.155243307352066040e-03
2.610000000000000000e+02 6.902508903294801712e-03 6.902508903294801712e-03
2.660000000000000000e+02 7.006205152720212936e-03 7.006205152720212936e-03
2.700000000000000000e+02 7.775688543915748596e-03 7.775688543915748596e-03
2.740000000000000000e+02 6.843249779194593430e-03 6.843249779194593430e-03
2.790000000000000000e+02 7.034064736217260361e-03 7.034064736217260361e-03
2.840000000000000000e+02 6.947731599211692810e-03 6.947731599211692810e-03
2.880000000000000000e+02 6.555740255862474442e-03 6.555740255862474442e-03
2.930000000000000000e+02 7.128762546926736832e-03 7.128762546926736832e-03
2.980000000000000000e+02 6.600420456379652023e-03 6.600420456379652023e-03
3.030000000000000000e+02 6.353171542286872864e-03 6.353171542286872864e-03
3.080000000000000000e+02 6.596699822694063187e-03 6.596699822694063187e-03
3.130000000000000000e+02 6.440691184252500534e-03 6.440691184252500534e-03
3.180000000000000000e+02 6.613560486584901810e-03 6.613560486584901810e-03
3.240000000000000000e+02 6.535313557833433151e-03 6.535313557833433151e-03
3.290000000000000000e+02 6.129086017608642578e-03 6.129086017608642578e-03
3.340000000000000000e+02 6.029661744832992554e-03 6.029661744832992554e-03
3.400000000000000000e+02 6.535030901432037354e-03 6.535030901432037354e-03
3.460000000000000000e+02 6.123875733464956284e-03 6.123875733464956284e-03
3.510000000000000000e+02 6.322048138827085495e-03 6.322048138827085495e-03
3.570000000000000000e+02 6.129903253167867661e-03 6.129903253167867661e-03
3.630000000000000000e+02 6.398180965334177017e-03 6.398180965334177017e-03
3.690000000000000000e+02 6.369588896632194519e-03 6.369588896632194519e-03
3.750000000000000000e+02 6.122535094618797302e-03 6.122535094618797302e-03
3.820000000000000000e+02 6.107949186116456985e-03 6.107949186116456985e-03
3.880000000000000000e+02 5.787482485175132751e-03 5.787482485175132751e-03
3.940000000000000000e+02 5.814990028738975525e-03 5.814990028738975525e-03
4.010000000000000000e+02 6.067845504730939865e-03 6.067845504730939865e-03
4.080000000000000000e+02 5.687982309609651566e-03 5.687982309609651566e-03
4.140000000000000000e+02 5.744297523051500320e-03 5.744297523051500320e-03
4.210000000000000000e+02 6.333572324365377426e-03 6.333572324365377426e-03
4.280000000000000000e+02 5.400016903877258301e-03 5.400016903877258301e-03
4.350000000000000000e+02 5.549372639507055283e-03 5.549372639507055283e-03
4.430000000000000000e+02 5.392351653426885605e-03 5.392351653426885605e-03
4.500000000000000000e+02 5.775169935077428818e-03 5.775169935077428818e-03
4.580000000000000000e+02 5.352237727493047714e-03 5.352237727493047714e-03
4.650000000000000000e+02 5.079108756035566330e-03 5.079108756035566330e-03
4.730000000000000000e+02 5.256808828562498093e-03 5.256808828562498093e-03
4.810000000000000000e+02 5.190577823668718338e-03 5.190577823668718338e-03
4.890000000000000000e+02 5.041421856731176376e-03 5.041421856731176376e-03
4.970000000000000000e+02 5.285565275698900223e-03 5.285565275698900223e-03
5.050000000000000000e+02 5.199898499995470047e-03 5.199898499995470047e-03
5.140000000000000000e+02 5.101623944938182831e-03 5.101623944938182831e-03
5.220000000000000000e+02 5.048614460974931717e-03 5.048614460974931717e-03
5.310000000000000000e+02 5.344239994883537292e-03 5.344239994883537292e-03
5.400000000000000000e+02 4.982561338692903519e-03 4.982561338692903519e-03
5.490000000000000000e+02 4.729724954813718796e-03 4.729724954813718796e-03
5.580000000000000000e+02 4.901489242911338806e-03 4.901489242911338806e-03
5.670000000000000000e+02 5.119513720273971558e-03 5.119513720273971558e-03
5.760000000000000000e+02 4.791525192558765411e-03 4.791525192558765411e-03
5.860000000000000000e+02 4.654129501432180405e-03 4.654129501432180405e-03
5.960000000000000000e+02 4.737833049148321152e-03 4.737833049148321152e-03
6.060000000000000000e+02 4.668444860726594925e-03 4.668444860726594925e-03
6.160000000000000000e+02 4.987555090337991714e-03 4.987555090337991714e-03
6.260000000000000000e+02 4.366534296423196793e-03 4.366534296423196793e-03
6.360000000000000000e+02 4.388197790831327438e-03 4.388197790831327438e-03
6.470000000000000000e+02 4.659583326429128647e-03 4.659583326429128647e-03
6.580000000000000000e+02 4.589004442095756531e-03 4.589004442095756531e-03
6.690000000000000000e+02 4.334768280386924744e-03 4.334768280386924744e-03
6.800000000000000000e+02 4.380528349429368973e-03 4.380528349429368973e-03
6.910000000000000000e+02 4.358915146440267563e-03 4.358915146440267563e-03
7.020000000000000000e+02 4.254251252859830856e-03 4.254251252859830856e-03
7.140000000000000000e+02 4.376807715743780136e-03 4.376807715743780136e-03
7.260000000000000000e+02 4.257926251739263535e-03 4.257926251739263535e-03
7.380000000000000000e+02 4.160216543823480606e-03 4.160216543823480606e-03
7.500000000000000000e+02 4.259002860635519028e-03 4.259002860635519028e-03
7.630000000000000000e+02 4.504628945142030716e-03 4.504628945142030716e-03
7.750000000000000000e+02 4.307182971388101578e-03 4.307182971388101578e-03
7.880000000000000000e+02 4.111931659281253815e-03 4.111931659281253815e-03
8.010000000000000000e+02 4.192838910967111588e-03 4.192838910967111588e-03
8.150000000000000000e+02 4.095832351595163345e-03 4.095832351595163345e-03
8.280000000000000000e+02 3.944050986319780350e-03 3.944050986319780350e-03
8.420000000000000000e+02 3.906806465238332748e-03 3.906806465238332748e-03
8.560000000000000000e+02 3.809076733887195587e-03 3.809076733887195587e-03
8.700000000000000000e+02 3.970407415181398392e-03 3.970407415181398392e-03
8.850000000000000000e+02 4.000135231763124466e-03 4.000135231763124466e-03
8.990000000000000000e+02 3.720674430951476097e-03 3.720674430951476097e-03
9.140000000000000000e+02 3.898437367752194405e-03 3.898437367752194405e-03
9.300000000000000000e+02 3.881621873006224632e-03 3.881621873006224632e-03
9.450000000000000000e+02 3.769977949559688568e-03 3.769977949559688568e-03
9.610000000000000000e+02 3.822565311565995216e-03 3.822565311565995216e-03
9.770000000000000000e+02 3.596757538616657257e-03 3.596757538616657257e-03
9.930000000000000000e+02 3.649110672995448112e-03 3.649110672995448112e-03
1.009000000000000000e+03 3.842748468741774559e-03 3.842748468741774559e-03
1.026000000000000000e+03 3.427443094551563263e-03 3.427443094551563263e-03
1.043000000000000000e+03 3.651869483292102814e-03 3.651869483292102814e-03
1.061000000000000000e+03 3.663303097710013390e-03 3.663303097710013390e-03
1.078000000000000000e+03 3.673019120469689369e-03 3.673019120469689369e-03
1.096000000000000000e+03 3.624775679782032967e-03 3.624775679782032967e-03
1.114000000000000000e+03 3.323233453556895256e-03 3.323233453556895256e-03
1.133000000000000000e+03 3.472788492217659950e-03 3.472788492217659950e-03
1.152000000000000000e+03 3.381058340892195702e-03 3.381058340892195702e-03
1.171000000000000000e+03 3.474565222859382629e-03 3.474565222859382629e-03
1.190000000000000000e+03 3.337100846692919731e-03 3.337100846692919731e-03
1.210000000000000000e+03 3.275249851867556572e-03 3.275249851867556572e-03
1.230000000000000000e+03 3.203384345397353172e-03 3.203384345397353172e-03
1.251000000000000000e+03 3.525785403326153755e-03 3.525785403326153755e-03
1.271000000000000000e+03 3.193504875525832176e-03 3.193504875525832176e-03
1.292000000000000000e+03 3.459609346464276314e-03 3.459609346464276314e-03
1.314000000000000000e+03 3.259470686316490173e-03 3.259470686316490173e-03
1.336000000000000000e+03 3.168104449287056923e-03 3.168104449287056923e-03
1.358000000000000000e+03 3.223076695576310158e-03 3.223076695576310158e-03
1.381000000000000000e+03 3.325244178995490074e-03 3.325244178995490074e-03
1.403000000000000000e+03 3.054815111681818962e-03 3.054815111681818962e-03
1.427000000000000000e+03 3.084394149482250214e-03 3.084394149482250214e-03
1.450000000000000000e+03 2.956581069156527519e-03 2.956581069156527519e-03
1.475000000000000000e+03 2.932435832917690277e-03 2.932435832917690277e-03
1.499000000000000000e+03 2.925677457824349403e-03 2.925677457824349403e-03
1.524000000000000000e+03 2.347652101889252663e-03 2.347652101889252663e-03
1.549000000000000000e+03 2.373116556555032730e-03 2.373116556555032730e-03
1.575000000000000000e+03 2.263076836243271828e-03 2.263076836243271828e-03
1.601000000000000000e+03 2.310315845534205437e-03 2.310315845534205437e-03
1.628000000000000000e+03 2.186940284445881844e-03 2.186940284445881844e-03
1.655000000000000000e+03 2.323577413335442543e-03 2.323577413335442543e-03
1.682000000000000000e+03 2.218211302533745766e-03 2.218211302533745766e-03
1.710000000000000000e+03 2.150073181837797165e-03 2.150073181837797165e-03
1.739000000000000000e+03 2.084877341985702515e-03 2.084877341985702515e-03
1.768000000000000000e+03 2.098897704854607582e-03 2.098897704854607582e-03
1.797000000000000000e+03 2.097166841849684715e-03 2.097166841849684715e-03
1.827000000000000000e+03 2.129284432157874107e-03 2.129284432157874107e-03
1.857000000000000000e+03 2.047284739091992378e-03 2.047284739091992378e-03
1.888000000000000000e+03 2.009504707530140877e-03 2.009504707530140877e-03
1.919000000000000000e+03 2.022507833316922188e-03 2.022507833316922188e-03
1.951000000000000000e+03 2.037926344200968742e-03 2.037926344200968742e-03
1.984000000000000000e+03 2.102409256622195244e-03 2.102409256622195244e-03
2.017000000000000000e+03 1.956015825271606445e-03 1.956015825271606445e-03
2.050000000000000000e+03 1.990328310057520866e-03 1.990328310057520866e-03
2.084000000000000000e+03 1.924855518154799938e-03 1.924855518154799938e-03
2.119000000000000000e+03 1.923730131238698959e-03 1.923730131238698959e-03
2.154000000000000000e+03 1.850321423262357712e-03 1.850321423262357712e-03
2.190000000000000000e+03 1.803135615773499012e-03 1.803135615773499012e-03
2.226000000000000000e+03 1.811754889786243439e-03 1.811754889786243439e-03
2.263000000000000000e+03 1.837968011386692524e-03 1.837968011386692524e-03
2.301000000000000000e+03 1.820028177462518215e-03 1.820028177462518215e-03
2.339000000000000000e+03 1.803050166927278042e-03 1.803050166927278042e-03
2.378000000000000000e+03 1.775252167135477066e-03 1.775252167135477066e-03
2.417000000000000000e+03 1.766043133102357388e-03 1.766043133102357388e-03
2.457000000000000000e+03 1.713361591100692749e-03 1.713361591100692749e-03
2.498000000000000000e+03 1.748073846101760864e-03 1.748073846101760864e-03
2.540000000000000000e+03 1.588649931363761425e-03 1.588649931363761425e-03
2.582000000000000000e+03 1.656717038713395596e-03 1.656717038713395596e-03
2.625000000000000000e+03 1.709340489469468594e-03 1.709340489469468594e-03
2.668000000000000000e+03 1.567551400512456894e-03 1.567551400512456894e-03
2.713000000000000000e+03 1.645252574235200882e-03 1.645252574235200882e-03
2.758000000000000000e+03 1.583247329108417034e-03 1.583247329108417034e-03
2.804000000000000000e+03 1.674313913099467754e-03 1.674313913099467754e-03
2.850000000000000000e+03 1.579344621859490871e-03 1.579344621859490871e-03
2.897000000000000000e+03 1.497543416917324066e-03 1.497543416917324066e-03
2.946000000000000000e+03 1.565489568747580051e-03 1.565489568747580051e-03
2.994000000000000000e+03 1.514043193310499191e-03 1.514043193310499191e-03
3.044000000000000000e+03 1.209448790177702904e-03 1.209448790177702904e-03
3.095000000000000000e+03 1.176309539005160332e-03 1.176309539005160332e-03
3.146000000000000000e+03 1.172185991890728474e-03 1.172185991890728474e-03
3.198000000000000000e+03 1.154546160250902176e-03 1.154546160250902176e-03
3.252000000000000000e+03 1.139908446930348873e-03 1.139908446930348873e-03
3.306000000000000000e+03 1.128524425439536572e-03 1.128524425439536572e-03
3.360000000000000000e+03 1.140386913903057575e-03 1.140386913903057575e-03
3.416000000000000000e+03 1.121793757192790508e-03 1.121793757192790508e-03
3.473000000000000000e+03 1.060318667441606522e-03 1.060318667441606522e-03
3.531000000000000000e+03 1.056310604326426983e-03 1.056310604326426983e-03
3.589000000000000000e+03 1.036445726640522480e-03 1.036445726640522480e-03
3.649000000000000000e+03 1.064014039002358913e-03 1.064014039002358913e-03
3.710000000000000000e+03 1.065995194949209690e-03 1.065995194949209690e-03
3.771000000000000000e+03 1.006949110887944698e-03 1.006949110887944698e-03
3.834000000000000000e+03 1.032043131999671459e-03 1.032043131999671459e-03
3.897000000000000000e+03 1.066366676241159439e-03 1.066366676241159439e-03
3.962000000000000000e+03 1.041155424900352955e-03 1.041155424900352955e-03
4.028000000000000000e+03 9.957348229363560677e-04 9.957348229363560677e-04
4.095000000000000000e+03 9.770431788638234138e-04 9.770431788638234138e-04
4.163000000000000000e+03 1.052987063303589821e-03 1.052987063303589821e-03
4.232000000000000000e+03 9.731272584758698940e-04 9.731272584758698940e-04
4.302000000000000000e+03 9.469305514357984066e-04 9.469305514357984066e-04
4.374000000000000000e+03 1.033463166095316410e-03 1.033463166095316410e-03
4.446000000000000000e+03 9.534442215226590633e-04 9.534442215226590633e-04
4.520000000000000000e+03 8.054053760133683681e-04 8.054053760133683681e-04
4.595000000000000000e+03 7.659922703169286251e-04 7.659922703169286251e-04
4.672000000000000000e+03 7.400841568596661091e-04 7.400841568596661091e-04
4.749000000000000000e+03 7.515060715377330780e-04 7.515060715377330780e-04
4.828000000000000000e+03 7.155961357057094574e-04 7.155961357057094574e-04
4.908000000000000000e+03 7.465858361683785915e-04 7.465858361683785915e-04
4.990000000000000000e+03 7.063336670398712158e-04 7.063336670398712158e-04
5.073000000000000000e+03 7.159612723626196384e-04 7.159612723626196384e-04
5.157000000000000000e+03 7.089257123880088329e-04 7.089257123880088329e-04
5.243000000000000000e+03 7.479635532945394516e-04 7.479635532945394516e-04
5.330000000000000000e+03 6.852313526906073093e-04 6.852313526906073093e-04
5.418000000000000000e+03 7.082644733600318432e-04 7.082644733600318432e-04
5.508000000000000000e+03 6.769557949155569077e-04 6.769557949155569077e-04
5.600000000000000000e+03 6.513830157928168774e-04 6.513830157928168774e-04
5.693000000000000000e+03 6.641195504926145077e-04 6.641195504926145077e-04
5.787000000000000000e+03 6.417079130187630653e-04 6.417079130187630653e-04
5.883000000000000000e+03 6.552243721671402454e-04 6.552243721671402454e-04
5.981000000000000000e+03 6.704769912175834179e-04 6.704769912175834179e-04
6.080000000000000000e+03 5.618884461000561714e-04 5.618884461000561714e-04
6.181000000000000000e+03 5.581146688200533390e-04 5.581146688200533390e-04
6.284000000000000000e+03 5.374478641897439957e-04 5.374478641897439957e-04
6.389000000000000000e+03 5.403886898420751095e-04 5.403886898420751095e-04
6.495000000000000000e+03 5.442124092951416969e-04 5.442124092951416969e-04
6.602000000000000000e+03 5.313786095939576626e-04 5.313786095939576626e-04
6.712000000000000000e+03 5.228455993346869946e-04 5.228455993346869946e-04
6.824000000000000000e+03 5.665089120157063007e-04 5.665089120157063007e-04
6.937000000000000000e+03 5.268224049359560013e-04 5.268224049359560013e-04
7.052000000000000000e+03 5.309391417540609837e-04 5.309391417540609837e-04
7.169000000000000000e+03 4.866570525337010622e-04 4.866570525337010622e-04
7.288000000000000000e+03 5.114488885737955570e-04 5.114488885737955570e-04
7.409000000000000000e+03 5.183346220292150974e-04 5.183346220292150974e-04
7.532000000000000000e+03 4.368269583210349083e-04 4.368269583210349083e-04
7.658000000000000000e+03 4.305865149945020676e-04 4.305865149945020676e-04
7.785000000000000000e+03 4.467603284865617752e-04 4.467603284865617752e-04
7.914000000000000000e+03 4.243371367920190096e-04 4.243371367920190096e-04
8.045000000000000000e+03 4.293981764931231737e-04 4.293981764931231737e-04
8.179000000000000000e+03 4.538040666375309229e-04 4.538040666375309229e-04
8.315000000000000000e+03 4.104585386812686920e-04 4.104585386812686920e-04
8.453000000000000000e+03 4.099439829587936401e-04 4.099439829587936401e-04
8.593000000000000000e+03 4.093002062290906906e-04 4.093002062290906906e-04
8.736000000000000000e+03 4.057752666994929314e-04 4.057752666994929314e-04
8.881000000000000000e+03 4.245664458721876144e-04 4.245664458721876144e-04
9.029000000000000000e+03 3.795500670094043016e-04 3.795500670094043016e-04
9.179000000000000000e+03 3.697212378028780222e-04 3.697212378028780222e-04
9.331000000000000000e+03 3.529880195856094360e-04 3.529880195856094360e-04
9.486000000000000000e+03 3.608333645388484001e-04 3.608333645388484001e-04
9.644000000000000000e+03 3.524156927596777678e-04 3.524156927596777678e-04
9.804000000000000000e+03 3.541362239047884941e-04 3.541362239047884941e-04
9.967000000000000000e+03 3.668808785732835531e-04 3.668808785732835531e-04
1.013200000000000000e+04 3.533173585310578346e-04 3.533173585310578346e-04
1.030000000000000000e+04 3.483099862933158875e-04 3.483099862933158875e-04
1.047100000000000000e+04 3.360055852681398392e-04 3.360055852681398392e-04
1.064500000000000000e+04 3.254350740462541580e-04 3.254350740462541580e-04
1.082200000000000000e+04 3.117692249361425638e-04 3.117692249361425638e-04
1.100200000000000000e+04 3.171391435898840427e-04 3.171391435898840427e-04
1.118500000000000000e+04 3.057480207644402981e-04 3.057480207644402981e-04
1.137000000000000000e+04 3.222451778128743172e-04 3.222451778128743172e-04
1.155900000000000000e+04 3.361905692145228386e-04 3.361905692145228386e-04
1.175100000000000000e+04 3.225442487746477127e-04 3.225442487746477127e-04
1.194600000000000000e+04 2.894241479225456715e-04 2.894241479225456715e-04
1.214500000000000000e+04 2.739172487054020166e-04 2.739172487054020166e-04
1.234600000000000000e+04 3.065942146349698305e-04 3.065942146349698305e-04
1.255100000000000000e+04 3.068687219638377428e-04 3.068687219638377428e-04
1.276000000000000000e+04 3.204778768122196198e-04 3.204778768122196198e-04
1.297200000000000000e+04 2.761287323664873838e-04 2.761287323664873838e-04
1.318700000000000000e+04 2.730430278461426497e-04 2.730430278461426497e-04
1.340600000000000000e+04 2.800036163534969091e-04 2.800036163534969091e-04
1.362900000000000000e+04 2.603064349386841059e-04 2.603064349386841059e-04
1.385500000000000000e+04 2.907789021264761686e-04 2.907789021264761686e-04
1.408500000000000000e+04 2.544293238315731287e-04 2.544293238315731287e-04
1.431900000000000000e+04 2.557319821789860725e-04 2.557319821789860725e-04
1.455700000000000000e+04 2.465444558765739202e-04 2.465444558765739202e-04
1.479900000000000000e+04 2.691116533242166042e-04 2.691116533242166042e-04
1.504500000000000000e+04 2.745594538282603025e-04 2.745594538282603025e-04
1.529400000000000000e+04 2.492936328053474426e-04 2.492936328053474426e-04
1.554800000000000000e+04 2.460032410454005003e-04 2.460032410454005003e-04
1.580700000000000000e+04 2.390423323959112167e-04 2.390423323959112167e-04
1.606900000000000000e+04 2.514331426937133074e-04 2.514331426937133074e-04
1.633600000000000000e+04 2.380668738624081016e-04 2.380668738624081016e-04
1.660700000000000000e+04 2.492692437954246998e-04 2.492692437954246998e-04
1.688300000000000000e+04 2.233532577520236373e-04 2.233532577520236373e-04
1.716300000000000000e+04 2.422041870886459947e-04 2.422041870886459947e-04
1.744800000000000000e+04 2.430655731586739421e-04 2.430655731586739421e-04
1.773800000000000000e+04 2.934375370386987925e-04 2.934375370386987925e-04
1.803300000000000000e+04 3.015172260347753763e-04 3.015172260347753763e-04
1.833200000000000000e+04 2.779371861834079027e-04 2.779371861834079027e-04
1.863700000000000000e+04 2.475067158229649067e-04 2.475067158229649067e-04
1.894600000000000000e+04 2.490179904270917177e-04 2.490179904270917177e-04
1.926100000000000000e+04 2.534675586502999067e-04 2.534675586502999067e-04
1.958100000000000000e+04 2.281912165926769376e-04 2.281912165926769376e-04
1.990600000000000000e+04 2.845037088263779879e-04 2.845037088263779879e-04
2.023700000000000000e+04 2.273574500577524304e-04 2.273574500577524304e-04
2.057300000000000000e+04 2.551566867623478174e-04 2.551566867623478174e-04
2.091400000000000000e+04 2.117939729942008853e-04 2.117939729942008853e-04
2.126200000000000000e+04 2.218170993728563190e-04 2.218170993728563190e-04
2.161500000000000000e+04 2.646142675075680017e-04 2.646142675075680017e-04
2.197400000000000000e+04 2.000397071242332458e-04 2.000397071242332458e-04
2.233900000000000000e+04 1.964375114766880870e-04 1.964375114766880870e-04
2.271000000000000000e+04 2.013140619965270162e-04 2.013140619965270162e-04
2.308700000000000000e+04 2.081615821225568652e-04 2.081615821225568652e-04
2.347000000000000000e+04 2.040493418462574482e-04 2.040493418462574482e-04
2.386000000000000000e+04 1.934103202074766159e-04 1.934103202074766159e-04
2.425600000000000000e+04 2.092231297865509987e-04 2.092231297865509987e-04
2.465900000000000000e+04 1.860276825027540326e-04 1.860276825027540326e-04
2.506900000000000000e+04 1.911935542011633515e-04 1.911935542011633515e-04
2.548500000000000000e+04 2.151750231860205531e-04 2.151750231860205531e-04
2.590800000000000000e+04 2.068454632535576820e-04 2.068454632535576820e-04
2.633800000000000000e+04 2.058107202174142003e-04 2.058107202174142003e-04
2.677600000000000000e+04 1.803530758479610085e-04 1.803530758479610085e-04
2.722000000000000000e+04 1.859055482782423496e-04 1.859055482782423496e-04
2.767200000000000000e+04 2.020624087890610099e-04 2.020624087890610099e-04
2.813200000000000000e+04 2.371513546677306294e-04 2.371513546677306294e-04
2.859900000000000000e+04 2.185776829719543457e-04 2.185776829719543457e-04
2.907400000000000000e+04 1.814285642467439175e-04 1.814285642467439175e-04
2.955700000000000000e+04 1.864833611762151122e-04 1.864833611762151122e-04
3.004800000000000000e+04 1.798391895135864615e-04 1.798391895135864615e-04
3.054700000000000000e+04 2.663753402885049582e-04 2.663753402885049582e-04
3.105400000000000000e+04 1.718819403322413564e-04 1.718819403322413564e-04
3.157000000000000000e+04 1.770180970197543502e-04 1.770180970197543502e-04
3.209400000000000000e+04 1.959853107109665871e-04 1.959853107109665871e-04
3.262700000000000000e+04 2.030422474490478635e-04 2.030422474490478635e-04
3.316900000000000000e+04 1.758309808792546391e-04 1.758309808792546391e-04
3.372000000000000000e+04 1.748401409713551402e-04 1.748401409713551402e-04
3.428000000000000000e+04 1.768102665664628148e-04 1.768102665664628148e-04
3.484900000000000000e+04 2.036415535258129239e-04 2.036415535258129239e-04
3.542800000000000000e+04 2.151416701963171363e-04 2.151416701963171363e-04
3.601600000000000000e+04 1.776778226485475898e-04 1.776778226485475898e-04
3.661400000000000000e+04 2.142251469194889069e-04 2.142251469194889069e-04
3.722300000000000000e+04 1.729855284793302417e-04 1.729855284793302417e-04
3.784100000000000000e+04 1.959384098881855607e-04 1.959384098881855607e-04
3.846900000000000000e+04 1.929829013533890247e-04 1.929829013533890247e-04
3.910800000000000000e+04 1.772877876646816730e-04 1.772877876646816730e-04
3.975700000000000000e+04 2.181261806981638074e-04 2.181261806981638074e-04
4.041800000000000000e+04 2.177657297579571605e-04 2.177657297579571605e-04
4.108900000000000000e+04 1.780074817361310124e-04 1.780074817361310124e-04
4.177100000000000000e+04 2.009577146964147687e-04 2.009577146964147687e-04
4.246500000000000000e+04 1.682838046690449119e-04 1.682838046690449119e-04
4.317000000000000000e+04 1.900317583931609988e-04 1.900317583931609988e-04
4.388700000000000000e+04 1.806012442102655768e-04 1.806012442102655768e-04
4.461600000000000000e+04 1.647442259127274156e-04 1.647442259127274156e-04
4.535700000000000000e+04 2.300142514286562800e-04 2.300142514286562800e-04
4.611000000000000000e+04 1.982598914764821529e-04 1.982598914764821529e-04
4.687600000000000000e+04 1.552646717755123973e-04 1.552646717755123973e-04
4.765400000000000000e+04 1.612660125829279423e-04 1.612660125829279423e-04
4.844600000000000000e+04 1.653394865570589900e-04 1.653394865570589900e-04
4.925000000000000000e+04 1.969015429494902492e-04 1.969015429494902492e-04
5.006800000000000000e+04 1.737635320750996470e-04 1.737635320750996470e-04
5.090000000000000000e+04 1.560471864650025964e-04 1.560471864650025964e-04
5.174500000000000000e+04 1.768048969097435474e-04 1.768048969097435474e-04
5.260400000000000000e+04 2.348459092900156975e-04 2.348459092900156975e-04
5.347800000000000000e+04 1.563163386890664697e-04 1.563163386890664697e-04
5.436600000000000000e+04 1.726865157252177596e-04 1.726865157252177596e-04
5.526900000000000000e+04 1.771917450241744518e-04 1.771917450241744518e-04
5.618700000000000000e+04 1.629756879992783070e-04 1.629756879992783070e-04
5.712000000000000000e+04 1.681916619418188930e-04 1.681916619418188930e-04
5.806900000000000000e+04 1.688717748038470745e-04 1.688717748038470745e-04
5.903300000000000000e+04 1.629184553166851401e-04 1.629184553166851401e-04
6.001300000000000000e+04 1.470654533477500081e-04 1.470654533477500081e-04
6.101000000000000000e+04 1.733794779283925891e-04 1.733794779283925891e-04
6.202300000000000000e+04 1.612974301679059863e-04 1.612974301679059863e-04
6.305300000000000000e+04 1.565074489917606115e-04 1.565074489917606115e-04
6.410000000000000000e+04 1.887138932943344116e-04 1.887138932943344116e-04
6.516500000000000000e+04 1.564414560561999679e-04 1.564414560561999679e-04
6.624700000000000000e+04 1.514105679234489799e-04 1.514105679234489799e-04
6.734700000000000000e+04 1.458988263038918376e-04 1.458988263038918376e-04
6.846600000000000000e+04 1.848526153480634093e-04 1.848526153480634093e-04
6.960300000000000000e+04 1.571437460370361805e-04 1.571437460370361805e-04
7.075800000000000000e+04 1.626295124879106879e-04 1.626295124879106879e-04
7.193400000000000000e+04 1.463617809349671006e-04 1.463617809349671006e-04
7.312800000000000000e+04 1.624105498194694519e-04 1.624105498194694519e-04
7.434300000000000000e+04 1.555361232021823525e-04 1.555361232021823525e-04
7.557700000000000000e+04 1.473397569498047233e-04 1.473397569498047233e-04
7.683200000000000000e+04 1.889467675937339664e-04 1.889467675937339664e-04
7.810800000000000000e+04 1.458947081118822098e-04 1.458947081118822098e-04
7.940500000000000000e+04 1.744150213198736310e-04 1.744150213198736310e-04
8.072400000000000000e+04 1.496845361543819308e-04 1.496845361543819308e-04
8.206500000000000000e+04 1.938656350830569863e-04 1.938656350830569863e-04
8.342800000000000000e+04 1.553931069793179631e-04 1.553931069793179631e-04
8.481300000000000000e+04 1.564700796734541655e-04 1.564700796734541655e-04
8.622100000000000000e+04 1.577906805323436856e-04 1.577906805323436856e-04
8.765300000000000000e+04 1.531287707621231675e-04 1.531287707621231675e-04
8.910900000000000000e+04 1.579476665938273072e-04 1.579476665938273072e-04
9.058900000000000000e+04 1.496529730502516031e-04 1.496529730502516031e-04
9.209300000000000000e+04 1.640841510379686952e-04 1.640841510379686952e-04
9.362300000000000000e+04 1.622208219487220049e-04 1.622208219487220049e-04
9.517700000000000000e+04 1.533545582788065076e-04 1.533545582788065076e-04
9.675800000000000000e+04 1.329622027697041631e-04 1.329622027697041631e-04
9.836500000000000000e+04 1.521463273093104362e-04 1.521463273093104362e-04
9.999800000000000000e+04 1.513668103143572807e-04 1.513668103143572807e-04


==> dat/astronaut30deexp_i.dat <==
1.000000000000000000e+00 7.285537570714950562e-02 6.540439277887344360e-02
2.000000000000000000e+00 5.218391120433807373e-02 4.373356327414512634e-02
3.000000000000000000e+00 3.908574953675270081e-02 2.946163713932037354e-02
4.000000000000000000e+00 3.338303416967391968e-02 2.307318337261676788e-02
5.000000000000000000e+00 2.864488400518894196e-02 1.787832938134670258e-02
6.000000000000000000e+00 2.621104568243026733e-02 1.518779247999191284e-02
7.000000000000000000e+00 2.573486976325511932e-02 1.458392664790153503e-02
8.000000000000000000e+00 2.530893124639987946e-02 1.404025312513113022e-02
9.000000000000000000e+00 2.358395606279373169e-02 1.228233147412538528e-02
1.000000000000000000e+01 2.388079650700092316e-02 1.262330170720815659e-02
1.100000000000000000e+01 2.347469329833984375e-02 1.215268764644861221e-02
1.200000000000000000e+01 2.272510342299938202e-02 1.133392285555601120e-02
1.300000000000000000e+01 2.268371917307376862e-02 1.128316763788461685e-02
1.400000000000000000e+01 2.212830632925033569e-02 1.068789605051279068e-02
1.500000000000000000e+01 2.176190726459026337e-02 1.030162721872329712e-02
1.600000000000000000e+01 2.152551710605621338e-02 1.008055172860622406e-02
1.700000000000000000e+01 2.126124501228332520e-02 9.704072959721088409e-03
1.800000000000000000e+01 2.105425111949443817e-02 9.510230273008346558e-03
1.900000000000000000e+01 2.085345797240734100e-02 9.382363408803939819e-03
2.000000000000000000e+01 2.145825326442718506e-02 1.006324309855699539e-02
2.100000000000000000e+01 2.123712189495563507e-02 9.840377606451511383e-03
2.200000000000000000e+01 2.032833732664585114e-02 8.865284733474254608e-03
2.300000000000000000e+01 2.062434889376163483e-02 9.119509719312191010e-03
2.400000000000000000e+01 2.056273072957992554e-02 9.031063877046108246e-03
2.500000000000000000e+01 2.044426091015338898e-02 8.937840349972248077e-03
2.600000000000000000e+01 1.992938108742237091e-02 8.492729626595973969e-03
2.700000000000000000e+01 2.012651972472667694e-02 8.710660971701145172e-03
2.800000000000000000e+01 2.007201313972473145e-02 8.726059459149837494e-03
2.900000000000000000e+01 1.963113807141780853e-02 8.224738761782646179e-03
3.000000000000000000e+01 1.995151676237583160e-02 8.564173243939876556e-03
3.100000000000000000e+01 1.952186413109302521e-02 8.109533227980136871e-03
3.200000000000000000e+01 1.924070715904235840e-02 7.789798080921173096e-03
3.300000000000000000e+01 1.929563842713832855e-02 7.838285528123378754e-03
3.400000000000000000e+01 1.944640837609767914e-02 7.957449182868003845e-03
3.500000000000000000e+01 1.933210901916027069e-02 7.845863699913024902e-03
3.600000000000000000e+01 1.899554766714572906e-02 7.467683404684066772e-03
3.700000000000000000e+01 1.869068108499050140e-02 7.173566147685050964e-03
3.800000000000000000e+01 1.879292540252208710e-02 7.310358341783285141e-03
3.900000000000000000e+01 1.899721287190914154e-02 7.494520861655473709e-03
4.000000000000000000e+01 1.874700747430324554e-02 7.245468441396951675e-03
4.100000000000000000e+01 1.879276148974895477e-02 7.286898791790008545e-03
4.200000000000000000e+01 1.841679029166698456e-02 6.891559809446334839e-03
4.300000000000000000e+01 1.820248551666736603e-02 6.713804323226213455e-03
4.400000000000000000e+01 1.866712421178817749e-02 7.205713074654340744e-03
4.500000000000000000e+01 1.826421357691287994e-02 6.795943249017000198e-03
4.600000000000000000e+01 1.843332685530185699e-02 6.947275716811418533e-03
4.700000000000000000e+01 1.843362487852573395e-02 6.911529693752527237e-03
4.800000000000000000e+01 1.833188720047473907e-02 6.818381603807210922e-03
4.900000000000000000e+01 1.826395094394683838e-02 6.755779031664133072e-03
5.000000000000000000e+01 1.833598688244819641e-02 6.790177896618843079e-03
5.100000000000000000e+01 1.825325749814510345e-02 6.728497799485921860e-03
5.200000000000000000e+01 1.791489124298095703e-02 6.385024636983871460e-03
5.300000000000000000e+01 1.820405572652816772e-02 6.701075006276369095e-03
5.400000000000000000e+01 1.802839525043964386e-02 6.528241559863090515e-03
5.500000000000000000e+01 1.789262518286705017e-02 6.367424502968788147e-03
5.600000000000000000e+01 1.795884408056735992e-02 6.485419813543558121e-03
5.700000000000000000e+01 1.807285472750663757e-02 6.593116093426942825e-03
5.800000000000000000e+01 1.827705092728137970e-02 6.770764943212270737e-03
5.900000000000000000e+01 1.798843964934349060e-02 6.464585661888122559e-03
6.000000000000000000e+01 1.809515990316867828e-02 6.617713253945112228e-03
6.100000000000000000e+01 1.774269156157970428e-02 6.267145276069641113e-03
6.200000000000000000e+01 1.762772537767887115e-02 6.117762532085180283e-03
6.300000000000000000e+01 1.741572655737400055e-02 5.908168852329254150e-03
6.400000000000000000e+01 1.778434030711650848e-02 6.262662354856729507e-03
6.500000000000000000e+01 1.767231151461601257e-02 6.154183764010667801e-03
6.600000000000000000e+01 1.733920909464359283e-02 5.822320003062486649e-03
6.700000000000000000e+01 1.769589073956012726e-02 6.190998014062643051e-03
6.800000000000000000e+01 1.755464822053909302e-02 6.027796771377325058e-03
7.000000000000000000e+01 1.741776987910270691e-02 5.856740754097700119e-03
7.100000000000000000e+01 1.723931171000003815e-02 5.659125279635190964e-03
7.200000000000000000e+01 1.751936040818691254e-02 5.981167778372764587e-03
7.300000000000000000e+01 1.749450713396072388e-02 5.986088886857032776e-03
7.400000000000000000e+01 1.744440384209156036e-02 5.957738030701875687e-03
7.600000000000000000e+01 1.713937334716320038e-02 5.596101284027099609e-03
7.700000000000000000e+01 1.729350537061691284e-02 5.744361784309148788e-03
7.800000000000000000e+01 1.717585138976573944e-02 5.615124013274908066e-03
7.900000000000000000e+01 1.707576401531696320e-02 5.518199875950813293e-03
8.100000000000000000e+01 1.715772785246372223e-02 5.630400031805038452e-03
8.200000000000000000e+01 1.701760105788707733e-02 5.488919559866189957e-03
8.300000000000000000e+01 1.698804087936878204e-02 5.448654294013977051e-03
8.500000000000000000e+01 1.717868261039257050e-02 5.606494378298521042e-03
8.600000000000000000e+01 1.694988459348678589e-02 5.392616149038076401e-03
8.800000000000000000e+01 1.697374321520328522e-02 5.441806744784116745e-03
8.900000000000000000e+01 1.689852029085159302e-02 5.359955597668886185e-03
9.100000000000000000e+01 1.707962900400161743e-02 5.530584603548049927e-03
9.200000000000000000e+01 1.682956703007221222e-02 5.284083541482686996e-03
9.400000000000000000e+01 1.700259558856487274e-02 5.428062286227941513e-03
9.500000000000000000e+01 1.669103838503360748e-02 5.133214406669139862e-03
9.700000000000000000e+01 1.668673940002918243e-02 5.149160977452993393e-03
9.900000000000000000e+01 1.675722002983093262e-02 5.166886840015649796e-03
1.000000000000000000e+02 1.668466255068778992e-02 5.096521228551864624e-03
1.020000000000000000e+02 1.677913777530193329e-02 5.232649389654397964e-03
1.040000000000000000e+02 1.670696213841438293e-02 5.110019352287054062e-03
1.050000000000000000e+02 1.669807545840740204e-02 5.113527178764343262e-03
1.070000000000000000e+02 1.664814911782741547e-02 5.113498773425817490e-03
1.090000000000000000e+02 1.670096255838871002e-02 5.161823239177465439e-03
1.110000000000000000e+02 1.677035167813301086e-02 5.193740595132112503e-03
1.120000000000000000e+02 1.661250181496143341e-02 5.010193679481744766e-03
1.140000000000000000e+02 1.652228273451328278e-02 4.921691026538610458e-03
1.160000000000000000e+02 1.652918942272663116e-02 4.941345658153295517e-03
1.180000000000000000e+02 1.656901650130748749e-02 5.031957291066646576e-03
1.200000000000000000e+02 1.654549129307270050e-02 4.986494313925504684e-03
1.220000000000000000e+02 1.657727733254432678e-02 4.977227654308080673e-03
1.240000000000000000e+02 1.656361296772956848e-02 4.984500352293252945e-03
1.260000000000000000e+02 1.664521731436252594e-02 5.094892345368862152e-03
1.280000000000000000e+02 1.645524427294731140e-02 4.883259069174528122e-03
1.310000000000000000e+02 1.633629016578197479e-02 4.726648796349763870e-03
1.330000000000000000e+02 1.641275733709335327e-02 4.853448364883661270e-03
1.350000000000000000e+02 1.655784621834754944e-02 5.012439098209142685e-03
1.370000000000000000e+02 1.658941432833671570e-02 4.994870629161596298e-03
1.390000000000000000e+02 1.617249287664890289e-02 4.559554159641265869e-03
1.420000000000000000e+02 1.632764376699924469e-02 4.727142397314310074e-03
1.440000000000000000e+02 1.628038845956325531e-02 4.694242496043443680e-03
1.470000000000000000e+02 1.616566814482212067e-02 4.594184923917055130e-03
1.490000000000000000e+02 1.634057983756065369e-02 4.792505875229835510e-03
1.510000000000000000e+02 1.636389642953872681e-02 4.826651886105537415e-03
1.540000000000000000e+02 1.647798903286457062e-02 4.866719245910644531e-03
1.570000000000000000e+02 1.631326787173748016e-02 4.760685842484235764e-03
1.590000000000000000e+02 1.637310162186622620e-02 4.783363547176122665e-03
1.620000000000000000e+02 1.618851907551288605e-02 4.543052054941654205e-03
1.640000000000000000e+02 1.625585183501243591e-02 4.705190192908048630e-03
1.670000000000000000e+02 1.597512699663639069e-02 4.427808336913585663e-03
1.700000000000000000e+02 1.606136746704578400e-02 4.457385744899511337e-03
1.730000000000000000e+02 1.592539437115192413e-02 4.260368179529905319e-03
1.760000000000000000e+02 1.613008230924606323e-02 4.508403129875659943e-03
1.790000000000000000e+02 1.606962271034717560e-02 4.523593932390213013e-03
1.820000000000000000e+02 1.593580842018127441e-02 4.305055830627679825e-03
1.850000000000000000e+02 1.583741419017314911e-02 4.235136322677135468e-03
1.880000000000000000e+02 1.585960574448108673e-02 4.271622281521558762e-03
1.910000000000000000e+02 1.601170748472213745e-02 4.378722514957189560e-03
1.940000000000000000e+02 1.583207771182060242e-02 4.222750198096036911e-03
1.970000000000000000e+02 1.588046550750732422e-02 4.300701897591352463e-03
2.010000000000000000e+02 1.587102189660072327e-02 4.237479995936155319e-03
2.040000000000000000e+02 1.574591919779777527e-02 4.132720176130533218e-03
2.070000000000000000e+02 1.584520377218723297e-02 4.248131066560745239e-03
2.110000000000000000e+02 1.577524282038211823e-02 4.176651127636432648e-03
2.140000000000000000e+02 1.570591144263744354e-02 4.087416920810937881e-03
2.180000000000000000e+02 1.570075377821922302e-02 4.100011195987462997e-03
2.210000000000000000e+02 1.588490791618824005e-02 4.273313563317060471e-03
2.250000000000000000e+02 1.563164778053760529e-02 4.012298304587602615e-03
2.290000000000000000e+02 1.592803187668323517e-02 4.345090594142675400e-03
2.330000000000000000e+02 1.566684991121292114e-02 4.014812875539064407e-03
2.370000000000000000e+02 1.562175527215003967e-02 4.005593713372945786e-03
2.400000000000000000e+02 1.548227760940790176e-02 3.873814828693866730e-03
2.440000000000000000e+02 1.558050792664289474e-02 3.959825728088617325e-03
2.490000000000000000e+02 1.549198757857084274e-02 3.875244408845901489e-03
2.530000000000000000e+02 1.551048364490270615e-02 3.880812786519527435e-03
2.570000000000000000e+02 1.558809448033571243e-02 3.930125851184129715e-03
2.610000000000000000e+02 1.536628138273954391e-02 3.742836648598313332e-03
2.660000000000000000e+02 1.539881154894828796e-02 3.783634630963206291e-03
2.700000000000000000e+02 1.530315633863210678e-02 3.641374409198760986e-03
2.740000000000000000e+02 1.524257753044366837e-02 3.663000883534550667e-03
2.790000000000000000e+02 1.536709070205688477e-02 3.739617764949798584e-03
2.840000000000000000e+02 1.542705297470092773e-02 3.806272288784384727e-03
2.880000000000000000e+02 1.539023313671350479e-02 3.742806846275925636e-03
2.930000000000000000e+02 1.539835054427385330e-02 3.808791749179363251e-03
2.980000000000000000e+02 1.536951586604118347e-02 3.742110216990113258e-03
3.030000000000000000e+02 1.537934690713882446e-02 3.749329829588532448e-03
3.080000000000000000e+02 1.530563924461603165e-02 3.687281394377350807e-03
3.130000000000000000e+02 1.526138186454772949e-02 3.617591224610805511e-03
3.180000000000000000e+02 1.515726000070571899e-02 3.475636010989546776e-03
3.240000000000000000e+02 1.504365354776382446e-02 3.405119059607386589e-03
3.290000000000000000e+02 1.518641691654920578e-02 3.552724840119481087e-03
3.340000000000000000e+02 1.501640956848859787e-02 3.316387534141540527e-03
3.400000000000000000e+02 1.505759451538324356e-02 3.413015743717551231e-03
3.460000000000000000e+02 1.515574660152196884e-02 3.553487360477447510e-03
3.510000000000000000e+02 1.498448196798563004e-02 3.299066564068198204e-03
3.570000000000000000e+02 1.519687939435243607e-02 3.556862473487854004e-03
3.630000000000000000e+02 1.511706411838531494e-02 3.456028411164879799e-03
3.690000000000000000e+02 1.496745273470878601e-02 3.271180903539061546e-03
3.750000000000000000e+02 1.500388886779546738e-02 3.380503272637724876e-03
3.820000000000000000e+02 1.500158011913299561e-02 3.347576595842838287e-03
3.880000000000000000e+02 1.493060588836669922e-02 3.286598017439246178e-03
3.940000000000000000e+02 1.505104359239339828e-02 3.427459858357906342e-03
4.010000000000000000e+02 1.501109823584556580e-02 3.317728638648986816e-03
4.080000000000000000e+02 1.486993487924337387e-02 3.208820009604096413e-03
4.140000000000000000e+02 1.477360725402832031e-02 3.126053372398018837e-03
4.210000000000000000e+02 1.479932200163602829e-02 3.175271907821297646e-03
4.280000000000000000e+02 1.476432010531425476e-02 3.108323551714420319e-03
4.350000000000000000e+02 1.468907669186592102e-02 3.057485679164528847e-03
4.430000000000000000e+02 1.484508439898490906e-02 3.160314867272973061e-03
4.500000000000000000e+02 1.464539486914873123e-02 2.993300789967179298e-03
4.580000000000000000e+02 1.468311250209808350e-02 3.091891994699835777e-03
4.650000000000000000e+02 1.463545951992273331e-02 2.964437939226627350e-03
4.730000000000000000e+02 1.460460852831602097e-02 2.954716095700860023e-03
4.810000000000000000e+02 1.467454060912132263e-02 3.041282296180725098e-03
4.890000000000000000e+02 1.470557879656553268e-02 3.031835658475756645e-03
4.970000000000000000e+02 1.458571851253509521e-02 2.896927297115325928e-03
5.050000000000000000e+02 1.448722928762435913e-02 2.773819491267204285e-03
5.140000000000000000e+02 1.451948378235101700e-02 2.896265825256705284e-03
5.220000000000000000e+02 1.454659551382064819e-02 2.870002761483192444e-03
5.310000000000000000e+02 1.444891747087240219e-02 2.776392735540866852e-03
5.400000000000000000e+02 1.455415133386850357e-02 2.852368867024779320e-03
5.490000000000000000e+02 1.446872483938932419e-02 2.817656612023711205e-03
5.580000000000000000e+02 1.450162660330533981e-02 2.842374145984649658e-03
5.670000000000000000e+02 1.447350066155195236e-02 2.787846140563488007e-03
5.760000000000000000e+02 1.434260699898004532e-02 2.671875990927219391e-03
5.860000000000000000e+02 1.435685995966196060e-02 2.704361686483025551e-03
5.960000000000000000e+02 1.444315072149038315e-02 2.808166900649666786e-03
6.060000000000000000e+02 1.443180348724126816e-02 2.804333576932549477e-03
6.160000000000000000e+02 1.430134102702140808e-02 2.659778110682964325e-03
6.260000000000000000e+02 1.433878671377897263e-02 2.659643301740288734e-03
6.360000000000000000e+02 1.429893355816602707e-02 2.658396726474165916e-03
6.470000000000000000e+02 1.425906177610158920e-02 2.621913328766822815e-03
6.580000000000000000e+02 1.423412561416625977e-02 2.491643419489264488e-03
6.690000000000000000e+02 1.417122129350900650e-02 2.546756761148571968e-03
6.800000000000000000e+02 1.407963130623102188e-02 2.398100914433598518e-03
6.910000000000000000e+02 1.415742188692092896e-02 2.462134696543216705e-03
7.020000000000000000e+02 1.410061027854681015e-02 2.435848582535982132e-03
7.140000000000000000e+02 1.398017164319753647e-02 2.345874672755599022e-03
7.260000000000000000e+02 1.402842253446578979e-02 2.371974987909197807e-03
7.380000000000000000e+02 1.423215400427579880e-02 2.613442717120051384e-03
7.500000000000000000e+02 1.407406851649284363e-02 2.381712198257446289e-03
7.630000000000000000e+02 1.401588041335344315e-02 2.382331527769565582e-03
7.750000000000000000e+02 1.404265221208333969e-02 2.360078739002346992e-03
7.880000000000000000e+02 1.392480079084634781e-02 2.219974296167492867e-03
8.010000000000000000e+02 1.408353168517351151e-02 2.376124029979109764e-03
8.150000000000000000e+02 1.399760227650403976e-02 2.328406786546111107e-03
8.280000000000000000e+02 1.392859965562820435e-02 2.226002281531691551e-03
8.420000000000000000e+02 1.395016256719827652e-02 2.287806710228323936e-03
8.560000000000000000e+02 1.412894483655691147e-02 2.489111386239528656e-03
8.700000000000000000e+02 1.385073736310005188e-02 2.202269155532121658e-03
8.850000000000000000e+02 1.384260226041078568e-02 2.196553396061062813e-03
8.990000000000000000e+02 1.390357036143541336e-02 2.248050644993782043e-03
9.140000000000000000e+02 1.376463752239942551e-02 2.074429998174309731e-03
9.300000000000000000e+02 1.386574376374483109e-02 2.219732152298092842e-03
9.450000000000000000e+02 1.383748557418584824e-02 2.195892157033085823e-03
9.610000000000000000e+02 1.382410991936922073e-02 2.175973495468497276e-03
9.770000000000000000e+02 1.371259614825248718e-02 2.055742545053362846e-03
9.930000000000000000e+02 1.386942435055971146e-02 2.210786333307623863e-03
1.009000000000000000e+03 1.365087926387786865e-02 2.074164105579257011e-03
1.026000000000000000e+03 1.375912223011255264e-02 2.090033376589417458e-03
1.043000000000000000e+03 1.379366312175989151e-02 2.148580038920044899e-03
1.061000000000000000e+03 1.358761359006166458e-02 1.960262889042496681e-03
1.078000000000000000e+03 1.360228564590215683e-02 1.932782586663961411e-03
1.096000000000000000e+03 1.364714931696653366e-02 1.967849209904670715e-03
1.114000000000000000e+03 1.365785580128431320e-02 2.010488882660865784e-03
1.133000000000000000e+03 1.365226972848176956e-02 1.950831734575331211e-03
1.152000000000000000e+03 1.367045659571886063e-02 2.035708399489521980e-03
1.171000000000000000e+03 1.364604756236076355e-02 2.005848800763487816e-03
1.190000000000000000e+03 1.363179087638854980e-02 1.996946753934025764e-03
1.210000000000000000e+03 1.354539021849632263e-02 1.868525636382400990e-03
1.230000000000000000e+03 1.358064357191324234e-02 1.951924990862607956e-03
1.251000000000000000e+03 1.350349467247724533e-02 1.862088334746658802e-03
1.271000000000000000e+03 1.352940034121274948e-02 1.912918989546597004e-03
1.292000000000000000e+03 1.356731075793504715e-02 1.900058821775019169e-03
1.314000000000000000e+03 1.345500349998474121e-02 1.813135691918432713e-03
1.336000000000000000e+03 1.356141734868288040e-02 1.883034245111048222e-03
1.358000000000000000e+03 1.353940460830926895e-02 1.905546523630619049e-03
1.381000000000000000e+03 1.346176862716674805e-02 1.804525614716112614e-03
1.403000000000000000e+03 1.346173789352178574e-02 1.861901138909161091e-03
1.427000000000000000e+03 1.356990914791822433e-02 1.917317160405218601e-03
1.450000000000000000e+03 1.360292825847864151e-02 1.998427091166377068e-03
1.475000000000000000e+03 1.344416290521621704e-02 1.779253943823277950e-03
1.499000000000000000e+03 1.335461810231208801e-02 1.753592281602323055e-03
1.524000000000000000e+03 1.302769780158996582e-02 1.403170055709779263e-03
1.549000000000000000e+03 1.296896487474441528e-02 1.376852975226938725e-03
1.575000000000000000e+03 1.293477695435285568e-02 1.349632046185433865e-03
1.601000000000000000e+03 1.293286401778459549e-02 1.353280269540846348e-03
1.628000000000000000e+03 1.289807353168725967e-02 1.318218302913010120e-03
1.655000000000000000e+03 1.295306906104087830e-02 1.402007299475371838e-03
1.682000000000000000e+03 1.294804830104112625e-02 1.383615192025899887e-03
1.710000000000000000e+03 1.286827493458986282e-02 1.314583234488964081e-03
1.739000000000000000e+03 1.297028455883264542e-02 1.418413128703832626e-03
1.768000000000000000e+03 1.289311517030000687e-02 1.299522817134857178e-03
1.797000000000000000e+03 1.282602548599243164e-02 1.299596042372286320e-03
1.827000000000000000e+03 1.288060098886489868e-02 1.338017755188047886e-03
1.857000000000000000e+03 1.287964638322591782e-02 1.364366733469069004e-03
1.888000000000000000e+03 1.289496850222349167e-02 1.360083580948412418e-03
1.919000000000000000e+03 1.290451455861330032e-02 1.417740131728351116e-03
1.951000000000000000e+03 1.289441809058189392e-02 1.382087008096277714e-03
1.984000000000000000e+03 1.277912128716707230e-02 1.257893978618085384e-03
2.017000000000000000e+03 1.281290873885154724e-02 1.326280180364847183e-03
2.050000000000000000e+03 1.276219170540571213e-02 1.269122469238936901e-03
2.084000000000000000e+03 1.272524241358041763e-02 1.207453082315623760e-03
2.119000000000000000e+03 1.278782263398170471e-02 1.307225669734179974e-03
2.154000000000000000e+03 1.276172697544097900e-02 1.270688255317509174e-03
2.190000000000000000e+03 1.272962894290685654e-02 1.209834357723593712e-03
2.226000000000000000e+03 1.276086363941431046e-02 1.293543376959860325e-03
2.263000000000000000e+03 1.274772454053163528e-02 1.268189982511103153e-03
2.301000000000000000e+03 1.271837856620550156e-02 1.292072120122611523e-03
2.339000000000000000e+03 1.274633407592773438e-02 1.307886908762156963e-03
2.378000000000000000e+03 1.269922871142625809e-02 1.314368913881480694e-03
2.417000000000000000e+03 1.270962134003639221e-02 1.247211126610636711e-03
2.457000000000000000e+03 1.263989973813295364e-02 1.260480261407792568e-03
2.498000000000000000e+03 1.266143843531608582e-02 1.242289552465081215e-03
2.540000000000000000e+03 1.267656963318586349e-02 1.260904013179242611e-03
2.582000000000000000e+03 1.269942056387662888e-02 1.311990432441234589e-03
2.625000000000000000e+03 1.267905440181493759e-02 1.306772814132273197e-03
2.668000000000000000e+03 1.261449232697486877e-02 1.220385078340768814e-03
2.713000000000000000e+03 1.267988886684179306e-02 1.252465997822582722e-03
2.758000000000000000e+03 1.263273507356643677e-02 1.272972906008362770e-03
2.804000000000000000e+03 1.259641814976930618e-02 1.240681507624685764e-03
2.850000000000000000e+03 1.257579121738672256e-02 1.184955239295959473e-03
2.897000000000000000e+03 1.258200127631425858e-02 1.198564888909459114e-03
2.946000000000000000e+03 1.259378064423799515e-02 1.194666489027440548e-03
2.994000000000000000e+03 1.260561030358076096e-02 1.274569425731897354e-03
3.044000000000000000e+03 1.237151119858026505e-02 1.111779711209237576e-03
3.095000000000000000e+03 1.236701849848031998e-02 1.111538498662412167e-03
3.146000000000000000e+03 1.229098439216613770e-02 1.065468182787299156e-03
3.198000000000000000e+03 1.233044732362031937e-02 1.127046416513621807e-03
3.252000000000000000e+03 1.233370974659919739e-02 1.083491137251257896e-03
3.306000000000000000e+03 1.228195149451494217e-02 1.058396068401634693e-03
3.360000000000000000e+03 1.226263586431741714e-02 1.046555815264582634e-03
3.416000000000000000e+03 1.228303369134664536e-02 1.114073558710515499e-03
3.473000000000000000e+03 1.231552008539438248e-02 1.178976148366928101e-03
3.531000000000000000e+03 1.226517837494611740e-02 1.129699987359344959e-03
3.589000000000000000e+03 1.223693042993545532e-02 1.125672715716063976e-03
3.649000000000000000e+03 1.226112153381109238e-02 1.123392255976796150e-03
3.710000000000000000e+03 1.226243656128644943e-02 1.123475492931902409e-03
3.771000000000000000e+03 1.224151998758316040e-02 1.136719831265509129e-03
3.834000000000000000e+03 1.222222950309514999e-02 1.123763620853424072e-03
3.897000000000000000e+03 1.224124431610107422e-02 1.141798100434243679e-03
3.962000000000000000e+03 1.222136709839105606e-02 1.105488627217710018e-03
4.028000000000000000e+03 1.222409401088953018e-02 1.134661491960287094e-03
4.095000000000000000e+03 1.223651692271232605e-02 1.150988275185227394e-03
4.163000000000000000e+03 1.222018059343099594e-02 1.179237500764429569e-03
4.232000000000000000e+03 1.223185565322637558e-02 1.178410020656883717e-03
4.302000000000000000e+03 1.217964664101600647e-02 1.129701617173850536e-03
4.374000000000000000e+03 1.216876227408647537e-02 1.142140245065093040e-03
4.446000000000000000e+03 1.221794262528419495e-02 1.123978407122194767e-03
4.520000000000000000e+03 1.200249139219522476e-02 1.064579468220472336e-03
4.595000000000000000e+03 1.201499719172716141e-02 1.086903619579970837e-03
4.672000000000000000e+03 1.199388224631547928e-02 1.064095413312315941e-03
4.749000000000000000e+03 1.195746380835771561e-02 1.081612543202936649e-03
4.828000000000000000e+03 1.195582281798124313e-02 1.107023330405354500e-03
4.908000000000000000e+03 1.201037969440221786e-02 1.227048342116177082e-03
4.990000000000000000e+03 1.198408007621765137e-02 1.170570380054414272e-03
5.073000000000000000e+03 1.198642700910568237e-02 1.256910385563969612e-03
5.157000000000000000e+03 1.193154230713844299e-02 1.134085701778531075e-03
5.243000000000000000e+03 1.192864682525396347e-02 1.122164423577487469e-03
5.330000000000000000e+03 1.195722911506891251e-02 1.129590906202793121e-03
5.418000000000000000e+03 1.192542165517807007e-02 1.150614698417484760e-03
5.508000000000000000e+03 1.191154867410659790e-02 1.156257349066436291e-03
5.600000000000000000e+03 1.193326432257890701e-02 1.212183153256773949e-03
5.693000000000000000e+03 1.188062597066164017e-02 1.169997151009738445e-03
5.787000000000000000e+03 1.190674677491188049e-02 1.172113814391195774e-03
5.883000000000000000e+03 1.188246812671422958e-02 1.156731741502881050e-03
5.981000000000000000e+03 1.197467651218175888e-02 1.199665362946689129e-03
6.080000000000000000e+03 1.177856791764497757e-02 1.226294203661382198e-03
6.181000000000000000e+03 1.171984802931547165e-02 1.195046468637883663e-03
6.284000000000000000e+03 1.176257338374853134e-02 1.202401821501553059e-03
6.389000000000000000e+03 1.174489036202430725e-02 1.206115470267832279e-03
6.495000000000000000e+03 1.170979812741279602e-02 1.208583242259919643e-03
6.602000000000000000e+03 1.170140225440263748e-02 1.153195044025778770e-03
6.712000000000000000e+03 1.173243205994367599e-02 1.206305692903697491e-03
6.824000000000000000e+03 1.169180870056152344e-02 1.236694864928722382e-03
6.937000000000000000e+03 1.170151215046644211e-02 1.228803885169327259e-03
7.052000000000000000e+03 1.167456340044736862e-02 1.274160458706319332e-03
7.169000000000000000e+03 1.169968489557504654e-02 1.232788781635463238e-03
7.288000000000000000e+03 1.165747176855802536e-02 1.269224914722144604e-03
7.409000000000000000e+03 1.169007364660501480e-02 1.305078272707760334e-03
7.532000000000000000e+03 1.153913792222738266e-02 1.215500175021588802e-03
7.658000000000000000e+03 1.162003818899393082e-02 1.256826450116932392e-03
7.785000000000000000e+03 1.153097674250602722e-02 1.253136317245662212e-03
7.914000000000000000e+03 1.159920543432235718e-02 1.366051496006548405e-03
8.045000000000000000e+03 1.154885161668062210e-02 1.307661645114421844e-03
8.179000000000000000e+03 1.157446857541799545e-02 1.293930923566222191e-03
8.315000000000000000e+03 1.153404545038938522e-02 1.364163123071193695e-03
8.453000000000000000e+03 1.148585975170135498e-02 1.279889838770031929e-03
8.593000000000000000e+03 1.160125434398651123e-02 1.407280447892844677e-03
8.736000000000000000e+03 1.153849810361862183e-02 1.317473594099283218e-03
8.881000000000000000e+03 1.154735218733549118e-02 1.447694376111030579e-03
9.029000000000000000e+03 1.145109813660383224e-02 1.469879294745624065e-03
9.179000000000000000e+03 1.138644572347402573e-02 1.358742010779678822e-03
9.331000000000000000e+03 1.148023549467325211e-02 1.332309911958873272e-03
9.486000000000000000e+03 1.137204747647047043e-02 1.399975735694169998e-03
9.644000000000000000e+03 1.134139578789472580e-02 1.367310876958072186e-03
9.804000000000000000e+03 1.143792923539876938e-02 1.400273875333368778e-03
9.967000000000000000e+03 1.134367939084768295e-02 1.403858535923063755e-03
1.013200000000000000e+04 1.134653016924858093e-02 1.456372789107263088e-03
1.030000000000000000e+04 1.134322583675384521e-02 1.409805845469236374e-03
1.047100000000000000e+04 1.133220177143812180e-02 1.417287974618375301e-03
1.064500000000000000e+04 1.124491821974515915e-02 1.407876261509954929e-03
1.082200000000000000e+04 1.126787904649972916e-02 1.480815815739333630e-03
1.100200000000000000e+04 1.126113254576921463e-02 1.377680920995771885e-03
1.118500000000000000e+04 1.123184710741043091e-02 1.485885935835540295e-03
1.137000000000000000e+04 1.128639560192823410e-02 1.574507914483547211e-03
1.155900000000000000e+04 1.127591636031866074e-02 1.562483492307364941e-03
1.175100000000000000e+04 1.120270416140556335e-02 1.423660665750503540e-03
1.194600000000000000e+04 1.129053067415952682e-02 1.645339536480605602e-03
1.214500000000000000e+04 1.113166008144617081e-02 1.460834871977567673e-03
1.234600000000000000e+04 1.115012262016534805e-02 1.564794802106916904e-03
1.255100000000000000e+04 1.117235887795686722e-02 1.565881539136171341e-03
1.276000000000000000e+04 1.112371403723955154e-02 1.494449446909129620e-03
1.297200000000000000e+04 1.117514725774526596e-02 1.545134349726140499e-03
1.318700000000000000e+04 1.122210267931222916e-02 1.605779048986732960e-03
1.340600000000000000e+04 1.117271278053522110e-02 1.541311270557343960e-03
1.362900000000000000e+04 1.110619679093360901e-02 1.591676729731261730e-03
1.385500000000000000e+04 1.107723545283079147e-02 1.554140704683959484e-03
1.408500000000000000e+04 1.112133637070655823e-02 1.597939641214907169e-03
1.431900000000000000e+04 1.107730064541101456e-02 1.528456457890570164e-03
1.455700000000000000e+04 1.103433594107627869e-02 1.603483571670949459e-03
1.479900000000000000e+04 1.105852518230676651e-02 1.668330398388206959e-03
1.504500000000000000e+04 1.105749141424894333e-02 1.642812625505030155e-03
1.529400000000000000e+04 1.101118605583906174e-02 1.565049518831074238e-03
1.554800000000000000e+04 1.102764625102281570e-02 1.646764925681054592e-03
1.580700000000000000e+04 1.100556831806898117e-02 1.673102029599249363e-03
1.606900000000000000e+04 1.111344154924154282e-02 1.670425175689160824e-03
1.633600000000000000e+04 1.095595210790634155e-02 1.662900089286267757e-03
1.660700000000000000e+04 1.099592074751853943e-02 1.571670291014015675e-03
1.688300000000000000e+04 1.095027569681406021e-02 1.625666278414428234e-03
1.716300000000000000e+04 1.097891386598348618e-02 1.743104425258934498e-03
1.744800000000000000e+04 1.096043828874826431e-02 1.657834160141646862e-03
1.773800000000000000e+04 1.092966180294752121e-02 1.706010662019252777e-03
1.803300000000000000e+04 1.103413384407758713e-02 1.811787369661033154e-03
1.833200000000000000e+04 1.110807061195373535e-02 1.727053895592689514e-03
1.863700000000000000e+04 1.089522987604141235e-02 1.700021326541900635e-03
1.894600000000000000e+04 1.092759426683187485e-02 1.748437993228435516e-03
1.926100000000000000e+04 1.094811502844095230e-02 1.695794519037008286e-03
1.958100000000000000e+04 1.099179964512586594e-02 1.735124853439629078e-03
1.990600000000000000e+04 1.093228626996278763e-02 1.711669028736650944e-03
2.023700000000000000e+04 1.087031513452529907e-02 1.733335782773792744e-03
2.057300000000000000e+04 1.091003045439720154e-02 1.715465565212070942e-03
2.091400000000000000e+04 1.088562514632940292e-02 1.712020952254533768e-03
2.126200000000000000e+04 1.089608017355203629e-02 1.666602329351007938e-03
2.161500000000000000e+04 1.088184211403131485e-02 1.804123166948556900e-03
2.197400000000000000e+04 1.094812434166669846e-02 1.705682720057666302e-03
2.233900000000000000e+04 1.084136869758367538e-02 1.800338155589997768e-03
2.271000000000000000e+04 1.090150326490402222e-02 1.872786320745944977e-03
2.308700000000000000e+04 1.086002960801124573e-02 1.783175859600305557e-03
2.347000000000000000e+04 1.080937311053276062e-02 1.721659325994551182e-03
2.386000000000000000e+04 1.078560948371887207e-02 1.710707438178360462e-03
2.425600000000000000e+04 1.092818379402160645e-02 1.893683918751776218e-03
2.465900000000000000e+04 1.095557864755392075e-02 1.821082434616982937e-03
2.506900000000000000e+04 1.090219989418983459e-02 1.978794112801551819e-03
2.548500000000000000e+04 1.092379447072744370e-02 1.795387244783341885e-03
2.590800000000000000e+04 1.075848564505577087e-02 1.723186578601598740e-03
2.633800000000000000e+04 1.089467853307723999e-02 1.923103816807270050e-03
2.677600000000000000e+04 1.076956186443567276e-02 1.773431082256138325e-03
2.722000000000000000e+04 1.083627250045537949e-02 1.794981188140809536e-03
2.767200000000000000e+04 1.080928090959787369e-02 1.843632082454860210e-03
2.813200000000000000e+04 1.085684169083833694e-02 1.940843183547258377e-03
2.859900000000000000e+04 1.077397447079420090e-02 1.784658175893127918e-03
2.907400000000000000e+04 1.086007896810770035e-02 1.825287588872015476e-03
2.955700000000000000e+04 1.079808454960584641e-02 1.787227694876492023e-03
3.004800000000000000e+04 1.081293355673551559e-02 1.765805180184543133e-03
3.054700000000000000e+04 1.081767585128545761e-02 1.796739525161683559e-03
3.105400000000000000e+04 1.083083450794219971e-02 1.825128216296434402e-03
3.157000000000000000e+04 1.086909975856542587e-02 2.046695211902260780e-03
3.209400000000000000e+04 1.079136226326227188e-02 1.952337683178484440e-03
3.262700000000000000e+04 1.079482119530439377e-02 1.927259378135204315e-03
3.316900000000000000e+04 1.074756961315870285e-02 1.836578943766653538e-03
3.372000000000000000e+04 1.082571130245923996e-02 2.019908744841814041e-03
3.428000000000000000e+04 1.073660701513290405e-02 1.814081449992954731e-03
3.484900000000000000e+04 1.071919873356819153e-02 1.836261828429996967e-03
3.542800000000000000e+04 1.075116638094186783e-02 1.946556963957846165e-03
3.601600000000000000e+04 1.084116473793983459e-02 1.891185413114726543e-03
3.661400000000000000e+04 1.076722238212823868e-02 1.883915509097278118e-03
3.722300000000000000e+04 1.083676237612962723e-02 1.887100865133106709e-03
3.784100000000000000e+04 1.077324524521827698e-02 1.968649914488196373e-03
3.846900000000000000e+04 1.082213595509529114e-02 2.001624554395675659e-03
3.910800000000000000e+04 1.069723069667816162e-02 1.869242754764854908e-03
3.975700000000000000e+04 1.079394202679395676e-02 1.932611223310232162e-03
4.041800000000000000e+04 1.070448290556669235e-02 1.945372554473578930e-03
4.108900000000000000e+04 1.069854106754064560e-02 1.852604211308062077e-03
4.177100000000000000e+04 1.075325068086385727e-02 1.989718293771147728e-03
4.246500000000000000e+04 1.077880430966615677e-02 1.890065497718751431e-03
4.317000000000000000e+04 1.070384774357080460e-02 1.881280564703047276e-03
4.388700000000000000e+04 1.068615820258855820e-02 1.917924731969833374e-03
4.461600000000000000e+04 1.072464138269424438e-02 1.849702559411525726e-03
4.535700000000000000e+04 1.080590393394231796e-02 1.936294254846870899e-03
4.611000000000000000e+04 1.070727314800024033e-02 1.923844683915376663e-03
4.687600000000000000e+04 1.071729883551597595e-02 2.052822150290012360e-03
4.765400000000000000e+04 1.064769551157951355e-02 1.925189979374408722e-03
4.844600000000000000e+04 1.068519335240125656e-02 1.880411407910287380e-03
4.925000000000000000e+04 1.063191797584295273e-02 1.912103034555912018e-03
5.006800000000000000e+04 1.065461337566375732e-02 1.927344244904816151e-03
5.090000000000000000e+04 1.067843288183212280e-02 1.959565328434109688e-03
5.174500000000000000e+04 1.073444262146949768e-02 1.967207062989473343e-03
5.260400000000000000e+04 1.070686802268028259e-02 1.962201902642846107e-03
5.347800000000000000e+04 1.071790885180234909e-02 2.025498542934656143e-03
5.436600000000000000e+04 1.076960191130638123e-02 2.074657706543803215e-03
5.526900000000000000e+04 1.067797839641571045e-02 1.925243879668414593e-03
5.618700000000000000e+04 1.069598738104104996e-02 1.916184672154486179e-03
5.712000000000000000e+04 1.072315126657485962e-02 2.093194751068949699e-03
5.806900000000000000e+04 1.073272153735160828e-02 2.100748242810368538e-03
5.903300000000000000e+04 1.080163940787315369e-02 2.042577369138598442e-03
6.001300000000000000e+04 1.069599296897649765e-02 2.068337053060531616e-03
6.101000000000000000e+04 1.059871446341276169e-02 1.962442649528384209e-03
6.202300000000000000e+04 1.065490394830703735e-02 2.008962212130427361e-03
6.305300000000000000e+04 1.074216514825820923e-02 2.017634687945246696e-03
6.410000000000000000e+04 1.068103779107332230e-02 1.914253924041986465e-03
6.516500000000000000e+04 1.068766042590141296e-02 2.015426987782120705e-03
6.624700000000000000e+04 1.061994582414627075e-02 1.973205478861927986e-03
6.734700000000000000e+04 1.063007488846778870e-02 2.066610148176550865e-03
6.846600000000000000e+04 1.055545080453157425e-02 1.947872806340456009e-03
6.960300000000000000e+04 1.072613894939422607e-02 2.097804797813296318e-03
7.075800000000000000e+04 1.059134583920240402e-02 1.975294901058077812e-03
7.193400000000000000e+04 1.058323308825492859e-02 2.004534937441349030e-03
7.312800000000000000e+04 1.059381291270256042e-02 2.019710605964064598e-03
7.434300000000000000e+04 1.068994123488664627e-02 2.200115239247679710e-03
7.557700000000000000e+04 1.061602681875228882e-02 2.031977521255612373e-03
7.683200000000000000e+04 1.060764864087104797e-02 1.954845851287245750e-03
7.810800000000000000e+04 1.062468905001878738e-02 1.971635269001126289e-03
7.940500000000000000e+04 1.058824639767408371e-02 2.037441590800881386e-03
8.072400000000000000e+04 1.064756233245134354e-02 2.019142499193549156e-03
8.206500000000000000e+04 1.064097788184881210e-02 2.132261637598276138e-03
8.342800000000000000e+04 1.055491715669631958e-02 1.966330222785472870e-03
8.481300000000000000e+04 1.063446234911680222e-02 2.184819895774126053e-03
8.622100000000000000e+04 1.062087807804346085e-02 1.992418197914958000e-03
8.765300000000000000e+04 1.057853270322084427e-02 2.084412379190325737e-03
8.910900000000000000e+04 1.061367988586425781e-02 2.141781384125351906e-03
9.058900000000000000e+04 1.061870902776718140e-02 2.087000058963894844e-03
9.209300000000000000e+04 1.059048157185316086e-02 1.995244994759559631e-03
9.362300000000000000e+04 1.056777313351631165e-02 2.044406253844499588e-03
9.517700000000000000e+04 1.054866332560777664e-02 2.011229284107685089e-03
9.675800000000000000e+04 1.062387228012084961e-02 2.150864107534289360e-03
9.836500000000000000e+04 1.056840550154447556e-02 2.143076853826642036e-03
9.999800000000000000e+04 1.054156199097633362e-02 2.077942946925759315e-03


==> dat/astronaut30deexp_n.dat <==
1.000000000000000000e+00 1.062442734837532043e-01 1.908403635025024414e-01
2.000000000000000000e+00 6.782020628452301025e-02 2.079794406890869141e-01
3.000000000000000000e+00 3.602505475282669067e-02 2.309619635343551636e-01
4.000000000000000000e+00 2.075385674834251404e-02 2.509490251541137695e-01
5.000000000000000000e+00 1.581149362027645111e-02 2.638377845287322998e-01
6.000000000000000000e+00 1.113417465239763260e-02 2.717571556568145752e-01
7.000000000000000000e+00 9.470075368881225586e-03 2.802425622940063477e-01
8.000000000000000000e+00 7.762987166643142700e-03 2.860600948333740234e-01
9.000000000000000000e+00 7.268363609910011292e-03 2.899948656558990479e-01
1.000000000000000000e+01 7.335270289331674576e-03 2.918561100959777832e-01
1.100000000000000000e+01 6.811836268752813339e-03 2.940573692321777344e-01
1.200000000000000000e+01 7.035059388726949692e-03 2.948923110961914062e-01
1.300000000000000000e+01 7.039606571197509766e-03 2.958706915378570557e-01
1.400000000000000000e+01 6.732931360602378845e-03 2.965893447399139404e-01
1.500000000000000000e+01 6.773157045245170593e-03 2.973103523254394531e-01
1.600000000000000000e+01 6.765199825167655945e-03 2.979915738105773926e-01
1.700000000000000000e+01 6.767595186829566956e-03 2.981509566307067871e-01
1.800000000000000000e+01 6.782422307878732681e-03 2.982434928417205811e-01
1.900000000000000000e+01 6.778892129659652710e-03 2.990303635597229004e-01
2.000000000000000000e+01 6.771788001060485840e-03 2.991798818111419678e-01
2.100000000000000000e+01 6.732492242008447647e-03 2.989812791347503662e-01
2.200000000000000000e+01 6.770551670342683792e-03 2.988057732582092285e-01
2.300000000000000000e+01 6.807036697864532471e-03 2.991413176059722900e-01
2.400000000000000000e+01 6.767677143216133118e-03 2.995183169841766357e-01
2.500000000000000000e+01 6.755048409104347229e-03 2.993552386760711670e-01
2.600000000000000000e+01 6.797017995268106461e-03 3.001220226287841797e-01
2.700000000000000000e+01 6.770322564989328384e-03 2.997144162654876709e-01
2.800000000000000000e+01 6.762285251170396805e-03 2.997302114963531494e-01
2.900000000000000000e+01 6.783027667552232742e-03 2.998313307762145996e-01
3.000000000000000000e+01 6.809919606894254684e-03 2.998023927211761475e-01
3.100000000000000000e+01 6.783382501453161240e-03 2.999441921710968018e-01
3.200000000000000000e+01 6.806050892919301987e-03 3.003085553646087646e-01
3.300000000000000000e+01 6.781108211725950241e-03 3.000820577144622803e-01
3.400000000000000000e+01 6.778080482035875320e-03 3.002224266529083252e-01
3.500000000000000000e+01 6.802285090088844299e-03 3.003410995006561279e-01
3.600000000000000000e+01 6.788867060095071793e-03 3.001759350299835205e-01
3.700000000000000000e+01 6.777581293135881424e-03 2.999853789806365967e-01
3.800000000000000000e+01 6.802889052778482437e-03 3.003355264663696289e-01
3.900000000000000000e+01 6.772762164473533630e-03 2.998071312904357910e-01
4.000000000000000000e+01 6.791036576032638550e-03 3.001602888107299805e-01
4.100000000000000000e+01 6.779829040169715881e-03 2.999792993068695068e-01
4.200000000000000000e+01 6.797297392040491104e-03 3.005514442920684814e-01
4.300000000000000000e+01 6.797391921281814575e-03 3.003257513046264648e-01
4.400000000000000000e+01 6.803782656788825989e-03 3.005740344524383545e-01
4.500000000000000000e+01 6.824857089668512344e-03 3.002449572086334229e-01
4.600000000000000000e+01 6.796419620513916016e-03 3.002620339393615723e-01
4.700000000000000000e+01 6.822539027780294418e-03 3.005592823028564453e-01
4.800000000000000000e+01 6.788086611777544022e-03 3.002805411815643311e-01
4.900000000000000000e+01 6.782544776797294617e-03 3.001558482646942139e-01
5.000000000000000000e+01 6.775338202714920044e-03 3.000830411911010742e-01
5.100000000000000000e+01 6.783931050449609756e-03 3.001490235328674316e-01
5.200000000000000000e+01 6.787795107811689377e-03 2.999949157238006592e-01
5.300000000000000000e+01 6.771381478756666183e-03 3.000194430351257324e-01
5.400000000000000000e+01 6.805141922086477280e-03 3.004194796085357666e-01
5.500000000000000000e+01 6.798620801419019699e-03 3.003188371658325195e-01
5.600000000000000000e+01 6.793769076466560364e-03 3.003346920013427734e-01
5.700000000000000000e+01 6.792004685848951340e-03 3.001920282840728760e-01
5.800000000000000000e+01 6.786891724914312363e-03 3.001996576786041260e-01
5.900000000000000000e+01 6.771354004740715027e-03 3.000120222568511963e-01
6.000000000000000000e+01 6.788988132029771805e-03 3.004067540168762207e-01
6.100000000000000000e+01 6.787221413105726242e-03 3.002766668796539307e-01
6.200000000000000000e+01 6.774128880351781845e-03 3.001990616321563721e-01
6.300000000000000000e+01 6.777995731681585312e-03 2.999693453311920166e-01
6.400000000000000000e+01 6.786428857594728470e-03 3.002324402332305908e-01
6.500000000000000000e+01 6.779884453862905502e-03 3.001785874366760254e-01
6.600000000000000000e+01 6.781822536140680313e-03 3.001480400562286377e-01
6.700000000000000000e+01 6.782426033169031143e-03 3.002507984638214111e-01
6.800000000000000000e+01 6.819108501076698303e-03 3.000833690166473389e-01
7.000000000000000000e+01 6.789434235543012619e-03 3.000710606575012207e-01
7.100000000000000000e+01 6.781616713851690292e-03 2.999117076396942139e-01
7.200000000000000000e+01 6.758058909326791763e-03 2.999536097049713135e-01
7.300000000000000000e+01 6.762027274817228317e-03 2.996326386928558350e-01
7.400000000000000000e+01 6.789034698158502579e-03 2.999663949012756348e-01
7.600000000000000000e+01 6.784886587411165237e-03 3.001283407211303711e-01
7.700000000000000000e+01 6.798192393034696579e-03 2.998184561729431152e-01
7.800000000000000000e+01 6.757671479135751724e-03 2.995763123035430908e-01
7.900000000000000000e+01 6.764708086848258972e-03 2.998160719871520996e-01
8.100000000000000000e+01 6.756285671144723892e-03 2.996692359447479248e-01
8.200000000000000000e+01 6.750138476490974426e-03 2.998664081096649170e-01
8.300000000000000000e+01 6.773395463824272156e-03 2.995472848415374756e-01
8.500000000000000000e+01 6.732142064720392227e-03 2.993547320365905762e-01
8.600000000000000000e+01 6.755644455552101135e-03 2.996718585491180420e-01
8.800000000000000000e+01 6.741695571690797806e-03 2.995643913745880127e-01
8.900000000000000000e+01 6.754487287253141403e-03 2.997533380985260010e-01
9.100000000000000000e+01 6.763323675841093063e-03 2.998944222927093506e-01
9.200000000000000000e+01 6.755226757377386093e-03 2.996326684951782227e-01
9.400000000000000000e+01 6.768306251615285873e-03 3.001636564731597900e-01
9.500000000000000000e+01 6.741071119904518127e-03 2.992829382419586182e-01
9.700000000000000000e+01 6.708763074129819870e-03 2.991179525852203369e-01
9.900000000000000000e+01 6.761129479855298996e-03 2.997894883155822754e-01
1.000000000000000000e+02 6.739964708685874939e-03 2.994007170200347900e-01
1.020000000000000000e+02 6.724455859512090683e-03 2.994728684425354004e-01
1.040000000000000000e+02 6.709935143589973450e-03 2.983387112617492676e-01
1.050000000000000000e+02 6.685325875878334045e-03 2.984311878681182861e-01
1.070000000000000000e+02 6.691798567771911621e-03 2.987901866436004639e-01
1.090000000000000000e+02 6.700793281197547913e-03 2.987577021121978760e-01
1.110000000000000000e+02 6.737430114299058914e-03 2.991897165775299072e-01
1.120000000000000000e+02 6.658407393842935562e-03 2.977913618087768555e-01
1.140000000000000000e+02 6.671313196420669556e-03 2.976109087467193604e-01
1.160000000000000000e+02 6.665306631475687027e-03 2.981776297092437744e-01
1.180000000000000000e+02 6.676970049738883972e-03 2.981834113597869873e-01
1.200000000000000000e+02 6.651989649981260300e-03 2.980539500713348389e-01
1.220000000000000000e+02 6.628841161727905273e-03 2.965036332607269287e-01
1.240000000000000000e+02 6.684882566332817078e-03 2.967318594455718994e-01
1.260000000000000000e+02 6.631074938923120499e-03 2.966665327548980713e-01
1.280000000000000000e+02 6.610221695154905319e-03 2.968059480190277100e-01
1.310000000000000000e+02 6.611453834921121597e-03 2.968839406967163086e-01
1.330000000000000000e+02 6.622727494686841965e-03 2.950260341167449951e-01
1.350000000000000000e+02 6.588099058717489243e-03 2.936362922191619873e-01
1.370000000000000000e+02 6.538217887282371521e-03 2.937935888767242432e-01
1.390000000000000000e+02 6.512592080980539322e-03 2.942785024642944336e-01
1.420000000000000000e+02 6.525665521621704102e-03 2.956644594669342041e-01
1.440000000000000000e+02 6.512545514851808548e-03 2.938199341297149658e-01
1.470000000000000000e+02 6.480220705270767212e-03 2.931181788444519043e-01
1.490000000000000000e+02 6.543967872858047485e-03 2.902079820632934570e-01
1.510000000000000000e+02 6.420252379029989243e-03 2.910921573638916016e-01
1.540000000000000000e+02 6.396643817424774170e-03 2.902119457721710205e-01
1.570000000000000000e+02 6.383443716913461685e-03 2.900883853435516357e-01
1.590000000000000000e+02 6.356228608638048172e-03 2.899979948997497559e-01
1.620000000000000000e+02 6.375249475240707397e-03 2.859191894531250000e-01
1.640000000000000000e+02 6.321528460830450058e-03 2.898861765861511230e-01
1.670000000000000000e+02 6.272596772760152817e-03 2.878682017326354980e-01
1.700000000000000000e+02 6.238333415240049362e-03 2.879426479339599609e-01
1.730000000000000000e+02 6.183518096804618835e-03 2.853537201881408691e-01
1.760000000000000000e+02 6.166152190417051315e-03 2.857694625854492188e-01
1.790000000000000000e+02 6.123089697211980820e-03 2.850131988525390625e-01
1.820000000000000000e+02 6.053918972611427307e-03 2.822929322719573975e-01
1.850000000000000000e+02 6.098845973610877991e-03 2.831542193889617920e-01
1.880000000000000000e+02 6.015511229634284973e-03 2.827831208705902100e-01
1.910000000000000000e+02 5.991853307932615280e-03 2.800480723381042480e-01
1.940000000000000000e+02 6.045151967555284500e-03 2.834023535251617432e-01
1.970000000000000000e+02 5.927812308073043823e-03 2.765759825706481934e-01
2.010000000000000000e+02 5.853869486600160599e-03 2.804327309131622314e-01
2.040000000000000000e+02 5.789665039628744125e-03 2.770722806453704834e-01
2.070000000000000000e+02 5.794016644358634949e-03 2.755523324012756348e-01
2.110000000000000000e+02 5.834681913256645203e-03 2.788893282413482666e-01
2.140000000000000000e+02 5.747444927692413330e-03 2.740089595317840576e-01
2.180000000000000000e+02 5.688430741429328918e-03 2.759850323200225830e-01
2.210000000000000000e+02 5.642933305352926254e-03 2.722911536693572998e-01
2.250000000000000000e+02 5.692535545676946640e-03 2.738303542137145996e-01
2.290000000000000000e+02 5.564341321587562561e-03 2.714990079402923584e-01
2.330000000000000000e+02 5.559337791055440903e-03 2.672219872474670410e-01
2.370000000000000000e+02 5.528137553483247757e-03 2.652615308761596680e-01
2.400000000000000000e+02 5.492767319083213806e-03 2.704551815986633301e-01
2.440000000000000000e+02 5.442094057798385620e-03 2.719814479351043701e-01
2.490000000000000000e+02 5.436491221189498901e-03 2.730377018451690674e-01
2.530000000000000000e+02 5.470300558954477310e-03 2.687531411647796631e-01
2.570000000000000000e+02 5.451940465718507767e-03 2.655439078807830811e-01
2.610000000000000000e+02 5.441092420369386673e-03 2.753517031669616699e-01
2.660000000000000000e+02 5.360841751098632812e-03 2.732403576374053955e-01
2.700000000000000000e+02 5.319099407643079758e-03 2.701182067394256592e-01
2.740000000000000000e+02 5.330534186214208603e-03 2.615209519863128662e-01
2.790000000000000000e+02 5.281649995595216751e-03 2.640153765678405762e-01
2.840000000000000000e+02 5.205102730542421341e-03 2.656419277191162109e-01
2.880000000000000000e+02 5.225118715316057205e-03 2.688550055027008057e-01
2.930000000000000000e+02 5.173930432647466660e-03 2.659417092800140381e-01
2.980000000000000000e+02 5.141350906342267990e-03 2.636980116367340088e-01
3.030000000000000000e+02 5.205471999943256378e-03 2.713756561279296875e-01
3.080000000000000000e+02 5.126739386469125748e-03 2.687000930309295654e-01
3.130000000000000000e+02 5.100508686155080795e-03 2.663856744766235352e-01
3.180000000000000000e+02 5.078439135104417801e-03 2.632159888744354248e-01
3.240000000000000000e+02 5.066018551588058472e-03 2.647825777530670166e-01
3.290000000000000000e+02 5.035578273236751556e-03 2.640797197818756104e-01
3.340000000000000000e+02 5.079730879515409470e-03 2.682017982006072998e-01
3.400000000000000000e+02 5.030450876802206039e-03 2.609171867370605469e-01
3.460000000000000000e+02 5.029056221246719360e-03 2.662740945816040039e-01
3.510000000000000000e+02 4.997303243726491928e-03 2.639058232307434082e-01
3.570000000000000000e+02 4.985385108739137650e-03 2.638133466243743896e-01
3.630000000000000000e+02 4.970346577465534210e-03 2.626074254512786865e-01
3.690000000000000000e+02 4.985813517123460770e-03 2.605281174182891846e-01
3.750000000000000000e+02 4.969249013811349869e-03 2.648189365863800049e-01
3.820000000000000000e+02 5.054720211774110794e-03 2.709995210170745850e-01
3.880000000000000000e+02 4.975310061126947403e-03 2.683937847614288330e-01
3.940000000000000000e+02 4.939175676554441452e-03 2.576687335968017578e-01
4.010000000000000000e+02 4.913254640996456146e-03 2.590265572071075439e-01
4.080000000000000000e+02 4.895461723208427429e-03 2.617650330066680908e-01
4.140000000000000000e+02 4.916269797831773758e-03 2.586822211742401123e-01
4.210000000000000000e+02 4.894731566309928894e-03 2.627847492694854736e-01
4.280000000000000000e+02 4.933693911880254745e-03 2.559605240821838379e-01
4.350000000000000000e+02 4.904853180050849915e-03 2.647348046302795410e-01
4.430000000000000000e+02 4.863918293267488480e-03 2.623358964920043945e-01
4.500000000000000000e+02 4.868143703788518906e-03 2.628383338451385498e-01
4.580000000000000000e+02 4.857071209698915482e-03 2.613171041011810303e-01
4.650000000000000000e+02 4.855826031416654587e-03 2.603278160095214844e-01
4.730000000000000000e+02 4.893077071756124496e-03 2.662208378314971924e-01
4.810000000000000000e+02 4.849789664149284363e-03 2.617548108100891113e-01
4.890000000000000000e+02 4.842891823500394821e-03 2.620772123336791992e-01
4.970000000000000000e+02 4.848449025303125381e-03 2.626191079616546631e-01
5.050000000000000000e+02 4.848388954997062683e-03 2.597309648990631104e-01
5.140000000000000000e+02 4.830874036997556686e-03 2.594421803951263428e-01
5.220000000000000000e+02 4.825776442885398865e-03 2.595149874687194824e-01
5.310000000000000000e+02 4.828876350075006485e-03 2.583851218223571777e-01
5.400000000000000000e+02 4.829064477235078812e-03 2.575014829635620117e-01
5.490000000000000000e+02 4.880471620708703995e-03 2.672875225543975830e-01
5.580000000000000000e+02 4.827553872019052505e-03 2.569332122802734375e-01
5.670000000000000000e+02 4.823991563171148300e-03 2.640868127346038818e-01
5.760000000000000000e+02 4.828397650271654129e-03 2.643630206584930420e-01
5.860000000000000000e+02 4.801938310265541077e-03 2.593872547149658203e-01
5.960000000000000000e+02 4.806553944945335388e-03 2.603240907192230225e-01
6.060000000000000000e+02 4.840475041419267654e-03 2.547579705715179443e-01
6.160000000000000000e+02 4.793864674866199493e-03 2.613327801227569580e-01
6.260000000000000000e+02 4.794738721102476120e-03 2.587920427322387695e-01
6.360000000000000000e+02 4.798218607902526855e-03 2.597552537918090820e-01
6.470000000000000000e+02 4.793552681803703308e-03 2.625448405742645264e-01
6.580000000000000000e+02 4.790267441421747208e-03 2.599773705005645752e-01
6.690000000000000000e+02 4.788768012076616287e-03 2.609878182411193848e-01
6.800000000000000000e+02 4.796693101525306702e-03 2.606903016567230225e-01
6.910000000000000000e+02 4.781951196491718292e-03 2.607579827308654785e-01
7.020000000000000000e+02 4.780133720487356186e-03 2.586904466152191162e-01
7.140000000000000000e+02 4.782781936228275299e-03 2.594123184680938721e-01
7.260000000000000000e+02 4.790454637259244919e-03 2.610293030738830566e-01
7.380000000000000000e+02 4.776584915816783905e-03 2.592096626758575439e-01
7.500000000000000000e+02 4.783676937222480774e-03 2.620911300182342529e-01
7.630000000000000000e+02 4.780611488968133926e-03 2.621504366397857666e-01
7.750000000000000000e+02 4.774186294525861740e-03 2.604577243328094482e-01
7.880000000000000000e+02 4.780142568051815033e-03 2.577351629734039307e-01
8.010000000000000000e+02 4.776941146701574326e-03 2.612710297107696533e-01
8.150000000000000000e+02 4.769647959619760513e-03 2.596080005168914795e-01
8.280000000000000000e+02 4.770181607455015182e-03 2.588309347629547119e-01
8.420000000000000000e+02 4.784916993230581284e-03 2.634224593639373779e-01
8.560000000000000000e+02 4.768663551658391953e-03 2.586682140827178955e-01
8.700000000000000000e+02 4.763416945934295654e-03 2.610147893428802490e-01
8.850000000000000000e+02 4.768391139805316925e-03 2.590896189212799072e-01
8.990000000000000000e+02 4.768183920532464981e-03 2.614848315715789795e-01
9.140000000000000000e+02 4.762378521263599396e-03 2.595190703868865967e-01
9.300000000000000000e+02 4.763092380017042160e-03 2.587767243385314941e-01
9.450000000000000000e+02 4.760821815580129623e-03 2.599499225616455078e-01
9.610000000000000000e+02 4.769412335008382797e-03 2.596982419490814209e-01
9.770000000000000000e+02 4.765675868839025497e-03 2.585842907428741455e-01
9.930000000000000000e+02 4.758025053888559341e-03 2.603838741779327393e-01
1.009000000000000000e+03 4.776580724865198135e-03 2.565927505493164062e-01
1.026000000000000000e+03 4.759842995554208755e-03 2.608959078788757324e-01
1.043000000000000000e+03 4.758782684803009033e-03 2.597345709800720215e-01
1.061000000000000000e+03 4.756492096930742264e-03 2.610477805137634277e-01
1.078000000000000000e+03 4.764788784086704254e-03 2.585745751857757568e-01
1.096000000000000000e+03 4.759553354233503342e-03 2.583681046962738037e-01
1.114000000000000000e+03 4.761538002640008926e-03 2.619844079017639160e-01
1.133000000000000000e+03 4.758371040225028992e-03 2.592948675155639648e-01
1.152000000000000000e+03 4.752975888550281525e-03 2.590329945087432861e-01
1.171000000000000000e+03 4.751111846417188644e-03 2.599592208862304688e-01
1.190000000000000000e+03 4.749934654682874680e-03 2.599363625049591064e-01
1.210000000000000000e+03 4.749722313135862350e-03 2.577570676803588867e-01
1.230000000000000000e+03 4.753501620143651962e-03 2.583104670047760010e-01
1.251000000000000000e+03 4.748298320919275284e-03 2.609420120716094971e-01
1.271000000000000000e+03 4.751612897962331772e-03 2.615198791027069092e-01
1.292000000000000000e+03 4.754062276333570480e-03 2.600855529308319092e-01
1.314000000000000000e+03 4.742956254631280899e-03 2.599869668483734131e-01
1.336000000000000000e+03 4.745250102132558823e-03 2.604247629642486572e-01
1.358000000000000000e+03 4.743294324725866318e-03 2.588677108287811279e-01
1.381000000000000000e+03 4.747926257550716400e-03 2.611706852912902832e-01
1.403000000000000000e+03 4.741257522255182266e-03 2.603589892387390137e-01
1.427000000000000000e+03 4.747668746858835220e-03 2.587600946426391602e-01
1.450000000000000000e+03 4.741631913930177689e-03 2.613807618618011475e-01
1.475000000000000000e+03 4.739135038107633591e-03 2.607152163982391357e-01
1.499000000000000000e+03 4.736167844384908676e-03 2.593578994274139404e-01
1.524000000000000000e+03 4.735353868454694748e-03 2.600035965442657471e-01
1.549000000000000000e+03 4.735689610242843628e-03 2.578616440296173096e-01
1.575000000000000000e+03 4.736463073641061783e-03 2.614444792270660400e-01
1.601000000000000000e+03 4.732310306280851364e-03 2.611300051212310791e-01
1.628000000000000000e+03 4.732375498861074448e-03 2.583356797695159912e-01
1.655000000000000000e+03 4.728200845420360565e-03 2.601498067378997803e-01
1.682000000000000000e+03 4.735148511826992035e-03 2.575827538967132568e-01
1.710000000000000000e+03 4.733307752758264542e-03 2.591123878955841064e-01
1.739000000000000000e+03 4.732245113700628281e-03 2.601815760135650635e-01
1.768000000000000000e+03 4.728737287223339081e-03 2.595812976360321045e-01
1.797000000000000000e+03 4.726918879896402359e-03 2.585535645484924316e-01
1.827000000000000000e+03 4.728184081614017487e-03 2.573498785495758057e-01
1.857000000000000000e+03 4.728100262582302094e-03 2.612916529178619385e-01
1.888000000000000000e+03 4.727465100586414337e-03 2.594604194164276123e-01
1.919000000000000000e+03 4.716094117611646652e-03 2.592014968395233154e-01
1.951000000000000000e+03 4.718984011560678482e-03 2.589175999164581299e-01
1.984000000000000000e+03 4.736252129077911377e-03 2.606058120727539062e-01
2.017000000000000000e+03 4.733282141387462616e-03 2.572427392005920410e-01
2.050000000000000000e+03 4.724531434476375580e-03 2.601127028465270996e-01
2.084000000000000000e+03 4.719228018075227737e-03 2.583779394626617432e-01
2.119000000000000000e+03 4.731752444058656693e-03 2.593435645103454590e-01
2.154000000000000000e+03 4.725678358227014542e-03 2.612179815769195557e-01
2.190000000000000000e+03 4.716151859611272812e-03 2.602069079875946045e-01
2.226000000000000000e+03 4.721834789961576462e-03 2.606669664382934570e-01
2.263000000000000000e+03 4.717641510069370270e-03 2.588165104389190674e-01
2.301000000000000000e+03 4.713525064289569855e-03 2.585950195789337158e-01
2.339000000000000000e+03 4.729419015347957611e-03 2.582271099090576172e-01
2.378000000000000000e+03 4.726408515125513077e-03 2.599548995494842529e-01
2.417000000000000000e+03 4.731163848191499710e-03 2.571435868740081787e-01
2.457000000000000000e+03 4.724517930299043655e-03 2.613607347011566162e-01
2.498000000000000000e+03 4.719415679574012756e-03 2.602273225784301758e-01
2.540000000000000000e+03 4.718382377177476883e-03 2.590798437595367432e-01
2.582000000000000000e+03 4.721091594547033310e-03 2.593699991703033447e-01
2.625000000000000000e+03 4.711980000138282776e-03 2.597553730010986328e-01
2.668000000000000000e+03 4.713546950370073318e-03 2.597227692604064941e-01
2.713000000000000000e+03 4.718891810625791550e-03 2.603974938392639160e-01
2.758000000000000000e+03 4.716051742434501648e-03 2.598867714405059814e-01
2.804000000000000000e+03 4.723903257399797440e-03 2.591661810874938965e-01
2.850000000000000000e+03 4.712975118309259415e-03 2.607493102550506592e-01
2.897000000000000000e+03 4.713343922048807144e-03 2.607290148735046387e-01
2.946000000000000000e+03 4.727476276457309723e-03 2.602393031120300293e-01
2.994000000000000000e+03 4.726185929030179977e-03 2.597261965274810791e-01
3.044000000000000000e+03 4.719637800008058548e-03 2.598065435886383057e-01
3.095000000000000000e+03 4.718855489045381546e-03 2.589443027973175049e-01
3.146000000000000000e+03 4.714832641184329987e-03 2.593332231044769287e-01
3.198000000000000000e+03 4.711289890110492706e-03 2.606912255287170410e-01
3.252000000000000000e+03 4.707315005362033844e-03 2.591875195503234863e-01
3.306000000000000000e+03 4.708283115178346634e-03 2.598704397678375244e-01
3.360000000000000000e+03 4.708500113338232040e-03 2.598150670528411865e-01
3.416000000000000000e+03 4.713936243206262589e-03 2.596279680728912354e-01
3.473000000000000000e+03 4.708225373178720474e-03 2.592240869998931885e-01
3.531000000000000000e+03 4.711115267127752304e-03 2.610555291175842285e-01
3.589000000000000000e+03 4.707760643213987350e-03 2.587750256061553955e-01
3.649000000000000000e+03 4.705469589680433273e-03 2.598644495010375977e-01
3.710000000000000000e+03 4.707507323473691940e-03 2.587637007236480713e-01
3.771000000000000000e+03 4.705207888036966324e-03 2.589113712310791016e-01
3.834000000000000000e+03 4.705867264419794083e-03 2.597034871578216553e-01
3.897000000000000000e+03 4.704617895185947418e-03 2.594723999500274658e-01
3.962000000000000000e+03 4.704630468040704727e-03 2.587751448154449463e-01
4.028000000000000000e+03 4.706194158643484116e-03 2.608519196510314941e-01
4.095000000000000000e+03 4.703580867499113083e-03 2.596470415592193604e-01
4.163000000000000000e+03 4.704087506979703903e-03 2.589146196842193604e-01
4.232000000000000000e+03 4.707492422312498093e-03 2.592812478542327881e-01
4.302000000000000000e+03 4.706991370767354965e-03 2.605390846729278564e-01
4.374000000000000000e+03 4.703859798610210419e-03 2.588354945182800293e-01
4.446000000000000000e+03 4.701617639511823654e-03 2.600997388362884521e-01
4.520000000000000000e+03 4.698304925113916397e-03 2.601276040077209473e-01
4.595000000000000000e+03 4.696551710367202759e-03 2.593072950839996338e-01
4.672000000000000000e+03 4.695854615420103073e-03 2.593833506107330322e-01
4.749000000000000000e+03 4.695218522101640701e-03 2.594804167747497559e-01
4.828000000000000000e+03 4.693833179771900177e-03 2.598426342010498047e-01
4.908000000000000000e+03 4.693285096436738968e-03 2.592806518077850342e-01
4.990000000000000000e+03 4.694517701864242554e-03 2.603577375411987305e-01
5.073000000000000000e+03 4.692262038588523865e-03 2.587000429630279541e-01
5.157000000000000000e+03 4.689589608460664749e-03 2.597646117210388184e-01
5.243000000000000000e+03 4.688853863626718521e-03 2.589435577392578125e-01
5.330000000000000000e+03 4.687060136348009109e-03 2.588835358619689941e-01
5.418000000000000000e+03 4.685308318585157394e-03 2.592807710170745850e-01
5.508000000000000000e+03 4.685904365032911301e-03 2.583657205104827881e-01
5.600000000000000000e+03 4.683059174567461014e-03 2.594728469848632812e-01
5.693000000000000000e+03 4.681132268160581589e-03 2.592698633670806885e-01
5.787000000000000000e+03 4.679359961301088333e-03 2.599716782569885254e-01
5.883000000000000000e+03 4.676971118897199631e-03 2.590950429439544678e-01
5.981000000000000000e+03 4.677320830523967743e-03 2.583612501621246338e-01
6.080000000000000000e+03 4.666422028094530106e-03 2.594150602817535400e-01
6.181000000000000000e+03 4.662521649152040482e-03 2.590602934360504150e-01
6.284000000000000000e+03 4.659829661250114441e-03 2.590106725692749023e-01
6.389000000000000000e+03 4.657187499105930328e-03 2.595352828502655029e-01
6.495000000000000000e+03 4.652558360248804092e-03 2.596613466739654541e-01
6.602000000000000000e+03 4.648913163691759109e-03 2.601988017559051514e-01
6.712000000000000000e+03 4.644089844077825546e-03 2.593055069446563721e-01
6.824000000000000000e+03 4.642437677830457687e-03 2.594830691814422607e-01
6.937000000000000000e+03 4.634213168174028397e-03 2.592708766460418701e-01
7.052000000000000000e+03 4.631319548934698105e-03 2.599016726016998291e-01
7.169000000000000000e+03 4.626709502190351486e-03 2.588071227073669434e-01
7.288000000000000000e+03 4.620919469743967056e-03 2.596279680728912354e-01
7.409000000000000000e+03 4.618244245648384094e-03 2.587532103061676025e-01
7.532000000000000000e+03 4.604284185916185379e-03 2.599442303180694580e-01
7.658000000000000000e+03 4.590322729200124741e-03 2.593087852001190186e-01
7.785000000000000000e+03 4.585807677358388901e-03 2.595328986644744873e-01
7.914000000000000000e+03 4.577432759106159210e-03 2.594107091426849365e-01
8.045000000000000000e+03 4.576151724904775620e-03 2.605560719966888428e-01
8.179000000000000000e+03 4.571979865431785583e-03 2.582472562789916992e-01
8.315000000000000000e+03 4.560725297778844833e-03 2.601458728313446045e-01
8.453000000000000000e+03 4.552655853331089020e-03 2.599721848964691162e-01
8.593000000000000000e+03 4.547661636024713516e-03 2.592906951904296875e-01
8.736000000000000000e+03 4.547359887510538101e-03 2.603759765625000000e-01
8.881000000000000000e+03 4.537053406238555908e-03 2.591009438037872314e-01
9.029000000000000000e+03 4.508569370955228806e-03 2.594418823719024658e-01
9.179000000000000000e+03 4.507343284785747528e-03 2.608708143234252930e-01
9.331000000000000000e+03 4.497578833252191544e-03 2.598104178905487061e-01
9.486000000000000000e+03 4.489087034016847610e-03 2.603066861629486084e-01
9.644000000000000000e+03 4.482426214963197708e-03 2.600236237049102783e-01
9.804000000000000000e+03 4.495109897106885910e-03 2.611770927906036377e-01
9.967000000000000000e+03 4.475972615182399750e-03 2.590527832508087158e-01
1.013200000000000000e+04 4.479155410081148148e-03 2.584188282489776611e-01
1.030000000000000000e+04 4.462500568479299545e-03 2.600870430469512939e-01
1.047100000000000000e+04 4.460118245333433151e-03 2.589446008205413818e-01
1.064500000000000000e+04 4.424715414643287659e-03 2.595349848270416260e-01
1.082200000000000000e+04 4.417723510414361954e-03 2.603227794170379639e-01
1.100200000000000000e+04 4.413200542330741882e-03 2.599526047706604004e-01
1.118500000000000000e+04 4.407878965139389038e-03 2.603290081024169922e-01
1.137000000000000000e+04 4.404146224260330200e-03 2.592885792255401611e-01
1.155900000000000000e+04 4.401268903166055679e-03 2.602255940437316895e-01
1.175100000000000000e+04 4.399326629936695099e-03 2.613212764263153076e-01
1.194600000000000000e+04 4.394066054373979568e-03 2.605166137218475342e-01
1.214500000000000000e+04 4.388822708278894424e-03 2.589184343814849854e-01
1.234600000000000000e+04 4.359204787760972977e-03 2.603830993175506592e-01
1.255100000000000000e+04 4.354928154498338699e-03 2.589631378650665283e-01
1.276000000000000000e+04 4.376920871436595917e-03 2.612731754779815674e-01
1.297200000000000000e+04 4.350312985479831696e-03 2.601341307163238525e-01
1.318700000000000000e+04 4.335485864430665970e-03 2.600700557231903076e-01
1.340600000000000000e+04 4.334615077823400497e-03 2.590284049510955811e-01
1.362900000000000000e+04 4.306309390813112259e-03 2.604096829891204834e-01
1.385500000000000000e+04 4.302122164517641068e-03 2.602181434631347656e-01
1.408500000000000000e+04 4.290516953915357590e-03 2.597475051879882812e-01
1.431900000000000000e+04 4.293905105441808701e-03 2.608449757099151611e-01
1.455700000000000000e+04 4.288342315703630447e-03 2.599448859691619873e-01
1.479900000000000000e+04 4.320940468460321426e-03 2.609742581844329834e-01
1.504500000000000000e+04 4.308007191866636276e-03 2.611137926578521729e-01
1.529400000000000000e+04 4.283238667994737625e-03 2.603623270988464355e-01
1.554800000000000000e+04 4.248981364071369171e-03 2.600503861904144287e-01
1.580700000000000000e+04 4.240280948579311371e-03 2.603687047958374023e-01
1.606900000000000000e+04 4.238564521074295044e-03 2.602023780345916748e-01
1.633600000000000000e+04 4.314460325986146927e-03 2.594112753868103027e-01
1.660700000000000000e+04 4.213859327137470245e-03 2.603473365306854248e-01
1.688300000000000000e+04 4.210816230624914169e-03 2.604581415653228760e-01
1.716300000000000000e+04 4.289831500500440598e-03 2.637716233730316162e-01
1.744800000000000000e+04 4.207958467304706573e-03 2.605230510234832764e-01
1.773800000000000000e+04 4.215860273689031601e-03 2.615943253040313721e-01
1.803300000000000000e+04 4.177601542323827744e-03 2.605282068252563477e-01
1.833200000000000000e+04 4.173239227384328842e-03 2.601875960826873779e-01
1.863700000000000000e+04 4.176431801170110703e-03 2.603617310523986816e-01
1.894600000000000000e+04 4.164390731602907181e-03 2.606822848320007324e-01
1.926100000000000000e+04 4.162627737969160080e-03 2.601530849933624268e-01
1.958100000000000000e+04 4.155572038143873215e-03 2.603346705436706543e-01
1.990600000000000000e+04 4.144890233874320984e-03 2.603553831577301025e-01
2.023700000000000000e+04 4.183862823992967606e-03 2.611331641674041748e-01
2.057300000000000000e+04 4.147195257246494293e-03 2.605611979961395264e-01
2.091400000000000000e+04 4.135410301387310028e-03 2.600027620792388916e-01
2.126200000000000000e+04 4.292428027838468552e-03 2.619275152683258057e-01
2.161500000000000000e+04 4.131943918764591217e-03 2.602590918540954590e-01
2.197400000000000000e+04 4.144443664699792862e-03 2.600907087326049805e-01
2.233900000000000000e+04 4.127366933971643448e-03 2.621622383594512939e-01
2.271000000000000000e+04 4.176120739430189133e-03 2.602671682834625244e-01
2.308700000000000000e+04 4.138485994189977646e-03 2.618483006954193115e-01
2.347000000000000000e+04 4.140023607760667801e-03 2.623825371265411377e-01
2.386000000000000000e+04 4.201437812298536301e-03 2.638981044292449951e-01
2.425600000000000000e+04 4.098332021385431290e-03 2.612566947937011719e-01
2.465900000000000000e+04 4.091368522495031357e-03 2.605119943618774414e-01
2.506900000000000000e+04 4.083751235157251358e-03 2.603429853916168213e-01
2.548500000000000000e+04 4.094514530152082443e-03 2.617635428905487061e-01
2.590800000000000000e+04 4.074976313859224319e-03 2.608138620853424072e-01
2.633800000000000000e+04 4.094042349606752396e-03 2.616486251354217529e-01
2.677600000000000000e+04 4.080300219357013702e-03 2.614696919918060303e-01
2.722000000000000000e+04 4.089667927473783493e-03 2.615948021411895752e-01
2.767200000000000000e+04 4.073206335306167603e-03 2.615672051906585693e-01
2.813200000000000000e+04 4.080780781805515289e-03 2.615692317485809326e-01
2.859900000000000000e+04 4.074184224009513855e-03 2.611392438411712646e-01
2.907400000000000000e+04 4.070168826729059219e-03 2.599939107894897461e-01
2.955700000000000000e+04 4.081621300429105759e-03 2.614177465438842773e-01
3.004800000000000000e+04 4.084613639861345291e-03 2.613589763641357422e-01
3.054700000000000000e+04 4.108519759029150009e-03 2.620151340961456299e-01
3.105400000000000000e+04 4.052178468555212021e-03 2.614434659481048584e-01
3.157000000000000000e+04 4.063582047820091248e-03 2.615523040294647217e-01
3.209400000000000000e+04 4.201140720397233963e-03 2.653510272502899170e-01
3.262700000000000000e+04 4.054067190736532211e-03 2.609002888202667236e-01
3.316900000000000000e+04 4.634258337318897247e-03 2.688486874103546143e-01
3.372000000000000000e+04 4.138697404414415359e-03 2.616662681102752686e-01
3.428000000000000000e+04 4.039590712636709213e-03 2.603147029876708984e-01
3.484900000000000000e+04 4.043344408273696899e-03 2.616412937641143799e-01
3.542800000000000000e+04 4.021415486931800842e-03 2.613724172115325928e-01
3.601600000000000000e+04 4.029147792607545853e-03 2.607401013374328613e-01
3.661400000000000000e+04 4.025030415505170822e-03 2.616936564445495605e-01
3.722300000000000000e+04 4.050499293953180313e-03 2.628158330917358398e-01
3.784100000000000000e+04 4.016903694719076157e-03 2.611265778541564941e-01
3.846900000000000000e+04 4.116477910429239273e-03 2.625471651554107666e-01
3.910800000000000000e+04 4.038850311189889908e-03 2.616657912731170654e-01
3.975700000000000000e+04 4.050070885568857193e-03 2.614010274410247803e-01
4.041800000000000000e+04 4.028755705803632736e-03 2.611407339572906494e-01
4.108900000000000000e+04 4.013335797935724258e-03 2.612245976924896240e-01
4.177100000000000000e+04 4.025281406939029694e-03 2.623604834079742432e-01
4.246500000000000000e+04 4.026659298688173294e-03 2.619921267032623291e-01
4.317000000000000000e+04 4.056303296238183975e-03 2.619037926197052002e-01
4.388700000000000000e+04 4.029566887766122818e-03 2.615590393543243408e-01
4.461600000000000000e+04 4.010306205600500107e-03 2.607233226299285889e-01
4.535700000000000000e+04 4.007102455943822861e-03 2.613274157047271729e-01
4.611000000000000000e+04 4.038642626255750656e-03 2.610084712505340576e-01
4.687600000000000000e+04 4.014133475720882416e-03 2.615223228931427002e-01
4.765400000000000000e+04 4.133084323257207870e-03 2.652592360973358154e-01
4.844600000000000000e+04 4.045454319566488266e-03 2.631558179855346680e-01
4.925000000000000000e+04 4.034529440104961395e-03 2.619095742702484131e-01
5.006800000000000000e+04 4.005064722150564194e-03 2.619287073612213135e-01
5.090000000000000000e+04 4.114583134651184082e-03 2.640835046768188477e-01
5.174500000000000000e+04 4.037810023874044418e-03 2.623939812183380127e-01
5.260400000000000000e+04 4.046060610562562943e-03 2.617935240268707275e-01
5.347800000000000000e+04 3.985665272921323776e-03 2.624605000019073486e-01
5.436600000000000000e+04 4.019740503281354904e-03 2.610473334789276123e-01
5.526900000000000000e+04 4.049099050462245941e-03 2.612471580505371094e-01
5.618700000000000000e+04 4.212727770209312439e-03 2.658578157424926758e-01
5.712000000000000000e+04 4.016685765236616135e-03 2.614118754863739014e-01
5.806900000000000000e+04 3.976598847657442093e-03 2.625838518142700195e-01
5.903300000000000000e+04 4.001294728368520737e-03 2.621429264545440674e-01
6.001300000000000000e+04 4.008706193417310715e-03 2.612749040126800537e-01
6.101000000000000000e+04 4.000614862889051437e-03 2.615297734737396240e-01
6.202300000000000000e+04 3.973101731389760971e-03 2.622374892234802246e-01
6.305300000000000000e+04 3.954828716814517975e-03 2.614437043666839600e-01
6.410000000000000000e+04 3.988618031144142151e-03 2.614839076995849609e-01
6.516500000000000000e+04 3.976359497755765915e-03 2.612006366252899170e-01
6.624700000000000000e+04 4.004488699138164520e-03 2.611124217510223389e-01
6.734700000000000000e+04 3.998279571533203125e-03 2.618204653263092041e-01
6.846600000000000000e+04 3.967596683651208878e-03 2.606866061687469482e-01
6.960300000000000000e+04 3.968495409935712814e-03 2.623306214809417725e-01
7.075800000000000000e+04 3.956592176109552383e-03 2.621122300624847412e-01
7.193400000000000000e+04 4.028284456580877304e-03 2.618484497070312500e-01
7.312800000000000000e+04 3.995919134467840195e-03 2.622855603694915771e-01
7.434300000000000000e+04 3.938219975680112839e-03 2.617337405681610107e-01
7.557700000000000000e+04 3.963842056691646576e-03 2.619197070598602295e-01
7.683200000000000000e+04 3.951807972043752670e-03 2.611860930919647217e-01
7.810800000000000000e+04 3.961389418691396713e-03 2.617993056774139404e-01
7.940500000000000000e+04 3.956455271691083908e-03 2.612265646457672119e-01
8.072400000000000000e+04 3.974452149122953415e-03 2.622558772563934326e-01
8.206500000000000000e+04 4.332263488322496414e-03 2.644863426685333252e-01
8.342800000000000000e+04 4.067387897521257401e-03 2.609513103961944580e-01
8.481300000000000000e+04 4.137789830565452576e-03 2.623310387134552002e-01
8.622100000000000000e+04 4.220804199576377869e-03 2.628493010997772217e-01
8.765300000000000000e+04 4.019415006041526794e-03 2.610217034816741943e-01
8.910900000000000000e+04 4.092222545295953751e-03 2.632683515548706055e-01
9.058900000000000000e+04 3.994010854512453079e-03 2.607381939888000488e-01
9.209300000000000000e+04 4.126398358494043350e-03 2.637731134891510010e-01
9.362300000000000000e+04 3.987381234765052795e-03 2.608994841575622559e-01
9.517700000000000000e+04 4.001230932772159576e-03 2.602498233318328857e-01
9.675800000000000000e+04 3.975785803049802780e-03 2.616923749446868896e-01
9.836500000000000000e+04 4.016836639493703842e-03 2.618531584739685059e-01
9.999800000000000000e+04 3.993983380496501923e-03 2.627159655094146729e-01


==> dat/astronaut30exp6_c.dat <==
1.000000000000000000e+00 1.153964698314666748e-01 1.153964698314666748e-01
2.000000000000000000e+00 7.535167038440704346e-02 7.535167038440704346e-02
3.000000000000000000e+00 6.784211844205856323e-02 6.784211844205856323e-02
4.000000000000000000e+00 5.026845633983612061e-02 5.026845633983612061e-02
5.000000000000000000e+00 4.368306323885917664e-02 4.368306323885917664e-02
6.000000000000000000e+00 4.283697903156280518e-02 4.283697903156280518e-02
7.000000000000000000e+00 3.543398156762123108e-02 3.543398156762123108e-02
8.000000000000000000e+00 3.222662955522537231e-02 3.222662955522537231e-02
9.000000000000000000e+00 3.127494826912879944e-02 3.127494826912879944e-02
1.000000000000000000e+01 2.754995413124561310e-02 2.754995413124561310e-02
1.100000000000000000e+01 2.593043446540832520e-02 2.593043446540832520e-02
1.200000000000000000e+01 2.346897870302200317e-02 2.346897870302200317e-02
1.300000000000000000e+01 2.411857247352600098e-02 2.411857247352600098e-02
1.400000000000000000e+01 2.191853709518909454e-02 2.191853709518909454e-02
1.500000000000000000e+01 2.366272918879985809e-02 2.366272918879985809e-02
1.600000000000000000e+01 2.181355096399784088e-02 2.181355096399784088e-02
1.700000000000000000e+01 2.103982679545879364e-02 2.103982679545879364e-02
1.800000000000000000e+01 1.933761499822139740e-02 1.933761499822139740e-02
1.900000000000000000e+01 1.861982978880405426e-02 1.861982978880405426e-02
2.000000000000000000e+01 1.951459236443042755e-02 1.951459236443042755e-02
2.100000000000000000e+01 1.821343041956424713e-02 1.821343041956424713e-02
2.200000000000000000e+01 1.786310225725173950e-02 1.786310225725173950e-02
2.300000000000000000e+01 1.695634424686431885e-02 1.695634424686431885e-02
2.400000000000000000e+01 1.825301349163055420e-02 1.825301349163055420e-02
2.500000000000000000e+01 1.671525463461875916e-02 1.671525463461875916e-02
2.600000000000000000e+01 1.563716493546962738e-02 1.563716493546962738e-02
2.700000000000000000e+01 1.462988182902336121e-02 1.462988182902336121e-02
2.800000000000000000e+01 1.552502531558275223e-02 1.552502531558275223e-02
2.900000000000000000e+01 1.434299442917108536e-02 1.434299442917108536e-02
3.000000000000000000e+01 1.486866548657417297e-02 1.486866548657417297e-02
3.100000000000000000e+01 1.378302183002233505e-02 1.378302183002233505e-02
3.200000000000000000e+01 1.282184850424528122e-02 1.282184850424528122e-02
3.300000000000000000e+01 1.280943211168050766e-02 1.280943211168050766e-02
3.400000000000000000e+01 1.284196879714727402e-02 1.284196879714727402e-02
3.500000000000000000e+01 1.319296378642320633e-02 1.319296378642320633e-02
3.600000000000000000e+01 1.297194417566061020e-02 1.297194417566061020e-02
3.700000000000000000e+01 1.232015434652566910e-02 1.232015434652566910e-02
3.800000000000000000e+01 1.246383413672447205e-02 1.246383413672447205e-02
3.900000000000000000e+01 1.197266578674316406e-02 1.197266578674316406e-02
4.000000000000000000e+01 1.274294871836900711e-02 1.274294871836900711e-02
4.100000000000000000e+01 1.126640662550926208e-02 1.126640662550926208e-02
4.200000000000000000e+01 1.183936465531587601e-02 1.183936465531587601e-02
4.300000000000000000e+01 1.095976959913969040e-02 1.095976959913969040e-02
4.400000000000000000e+01 1.075509190559387207e-02 1.075509190559387207e-02
4.500000000000000000e+01 1.029821205884218216e-02 1.029821205884218216e-02
4.600000000000000000e+01 1.032030396163463593e-02 1.032030396163463593e-02
4.700000000000000000e+01 1.029618736356496811e-02 1.029618736356496811e-02
4.800000000000000000e+01 9.971085935831069946e-03 9.971085935831069946e-03
4.900000000000000000e+01 9.832867421209812164e-03 9.832867421209812164e-03
5.000000000000000000e+01 1.019118353724479675e-02 1.019118353724479675e-02
5.100000000000000000e+01 9.773967787623405457e-03 9.773967787623405457e-03
5.200000000000000000e+01 9.691283106803894043e-03 9.691283106803894043e-03
5.300000000000000000e+01 9.784583933651447296e-03 9.784583933651447296e-03
5.400000000000000000e+01 9.723549708724021912e-03 9.723549708724021912e-03
5.500000000000000000e+01 9.128822013735771179e-03 9.128822013735771179e-03
5.600000000000000000e+01 9.112413972616195679e-03 9.112413972616195679e-03
5.700000000000000000e+01 8.745769970118999481e-03 8.745769970118999481e-03
5.800000000000000000e+01 8.815194480121135712e-03 8.815194480121135712e-03
5.900000000000000000e+01 8.787752129137516022e-03 8.787752129137516022e-03
6.000000000000000000e+01 8.979354985058307648e-03 8.979354985058307648e-03
6.100000000000000000e+01 8.580035530030727386e-03 8.580035530030727386e-03
6.200000000000000000e+01 8.344038389623165131e-03 8.344038389623165131e-03
6.300000000000000000e+01 8.644160814583301544e-03 8.644160814583301544e-03
6.400000000000000000e+01 8.693275041878223419e-03 8.693275041878223419e-03
6.500000000000000000e+01 8.897446095943450928e-03 8.897446095943450928e-03
6.600000000000000000e+01 8.040332235395908356e-03 8.040332235395908356e-03
6.700000000000000000e+01 7.897451519966125488e-03 7.897451519966125488e-03
6.800000000000000000e+01 7.568693254142999649e-03 7.568693254142999649e-03
6.900000000000000000e+01 8.297234773635864258e-03 8.297234773635864258e-03
7.000000000000000000e+01 7.675678003579378128e-03 7.675678003579378128e-03
7.100000000000000000e+01 8.828705176711082458e-03 8.828705176711082458e-03
7.200000000000000000e+01 7.747773546725511551e-03 7.747773546725511551e-03
7.300000000000000000e+01 7.659837603569030762e-03 7.659837603569030762e-03
7.500000000000000000e+01 7.252763956785202026e-03 7.252763956785202026e-03
7.600000000000000000e+01 7.576785981655120850e-03 7.576785981655120850e-03
7.700000000000000000e+01 7.627738639712333679e-03 7.627738639712333679e-03
7.800000000000000000e+01 7.354332599788904190e-03 7.354332599788904190e-03
7.900000000000000000e+01 7.579448167234659195e-03 7.579448167234659195e-03
8.100000000000000000e+01 7.066184189170598984e-03 7.066184189170598984e-03
8.200000000000000000e+01 7.383964490145444870e-03 7.383964490145444870e-03
8.300000000000000000e+01 6.726811174303293228e-03 6.726811174303293228e-03
8.400000000000000000e+01 7.086638361215591431e-03 7.086638361215591431e-03
8.600000000000000000e+01 6.752986926585435867e-03 6.752986926585435867e-03
8.700000000000000000e+01 6.144493352621793747e-03 6.144493352621793747e-03
8.900000000000000000e+01 6.657550577074289322e-03 6.657550577074289322e-03
9.000000000000000000e+01 7.591914851218461990e-03 7.591914851218461990e-03
9.100000000000000000e+01 6.874746177345514297e-03 6.874746177345514297e-03
9.300000000000000000e+01 6.479622330516576767e-03 6.479622330516576767e-03
9.400000000000000000e+01 6.246205419301986694e-03 6.246205419301986694e-03
9.600000000000000000e+01 6.487153004854917526e-03 6.487153004854917526e-03
9.700000000000000000e+01 5.922767799347639084e-03 5.922767799347639084e-03
9.900000000000000000e+01 6.263979244977235794e-03 6.263979244977235794e-03
1.000000000000000000e+02 6.092806812375783920e-03 6.092806812375783920e-03
1.020000000000000000e+02 6.182451266795396805e-03 6.182451266795396805e-03
1.030000000000000000e+02 5.995850544422864914e-03 5.995850544422864914e-03
1.050000000000000000e+02 6.306497845798730850e-03 6.306497845798730850e-03
1.070000000000000000e+02 6.055903155356645584e-03 6.055903155356645584e-03
1.080000000000000000e+02 5.602888297289609909e-03 5.602888297289609909e-03
1.100000000000000000e+02 5.594689399003982544e-03 5.594689399003982544e-03
1.120000000000000000e+02 5.348736885935068130e-03 5.348736885935068130e-03
1.140000000000000000e+02 5.309953819960355759e-03 5.309953819960355759e-03
1.150000000000000000e+02 5.413781385868787766e-03 5.413781385868787766e-03
1.170000000000000000e+02 5.424657370895147324e-03 5.424657370895147324e-03
1.190000000000000000e+02 5.358312278985977173e-03 5.358312278985977173e-03
1.210000000000000000e+02 5.512645468115806580e-03 5.512645468115806580e-03
1.230000000000000000e+02 5.443866830319166183e-03 5.443866830319166183e-03
1.250000000000000000e+02 5.119558889418840408e-03 5.119558889418840408e-03
1.270000000000000000e+02 5.091065540909767151e-03 5.091065540909767151e-03
1.290000000000000000e+02 4.940869752317667007e-03 4.940869752317667007e-03
1.310000000000000000e+02 5.292642861604690552e-03 5.292642861604690552e-03
1.330000000000000000e+02 4.896736238151788712e-03 4.896736238151788712e-03
1.350000000000000000e+02 5.013317801058292389e-03 5.013317801058292389e-03
1.370000000000000000e+02 4.818953108042478561e-03 4.818953108042478561e-03
1.390000000000000000e+02 4.676194861531257629e-03 4.676194861531257629e-03
1.410000000000000000e+02 4.733099136501550674e-03 4.733099136501550674e-03
1.430000000000000000e+02 4.669253248721361160e-03 4.669253248721361160e-03
1.460000000000000000e+02 4.789244849234819412e-03 4.789244849234819412e-03
1.480000000000000000e+02 4.569639917463064194e-03 4.569639917463064194e-03
1.500000000000000000e+02 4.346649628132581711e-03 4.346649628132581711e-03
1.530000000000000000e+02 4.615014884620904922e-03 4.615014884620904922e-03
1.550000000000000000e+02 4.435740876942873001e-03 4.435740876942873001e-03
1.570000000000000000e+02 4.400219302624464035e-03 4.400219302624464035e-03
1.600000000000000000e+02 4.435784183442592621e-03 4.435784183442592621e-03
1.620000000000000000e+02 4.082707688212394714e-03 4.082707688212394714e-03
1.650000000000000000e+02 4.272323567420244217e-03 4.272323567420244217e-03
1.670000000000000000e+02 4.379491787403821945e-03 4.379491787403821945e-03
1.700000000000000000e+02 4.155101720243692398e-03 4.155101720243692398e-03
1.730000000000000000e+02 4.070525988936424255e-03 4.070525988936424255e-03
1.750000000000000000e+02 4.071018192917108536e-03 4.071018192917108536e-03
1.780000000000000000e+02 3.963870462030172348e-03 3.963870462030172348e-03
1.810000000000000000e+02 3.870784305036067963e-03 3.870784305036067963e-03
1.840000000000000000e+02 3.945836331695318222e-03 3.945836331695318222e-03
1.870000000000000000e+02 3.727633738890290260e-03 3.727633738890290260e-03
1.900000000000000000e+02 3.799414029344916344e-03 3.799414029344916344e-03
1.930000000000000000e+02 3.755554556846618652e-03 3.755554556846618652e-03
1.960000000000000000e+02 3.782009007409214973e-03 3.782009007409214973e-03
1.990000000000000000e+02 3.662872361019253731e-03 3.662872361019253731e-03
2.020000000000000000e+02 3.673227503895759583e-03 3.673227503895759583e-03
2.050000000000000000e+02 3.580195829272270203e-03 3.580195829272270203e-03
2.080000000000000000e+02 3.672515740618109703e-03 3.672515740618109703e-03
2.110000000000000000e+02 3.576273331418633461e-03 3.576273331418633461e-03
2.150000000000000000e+02 3.532224101945757866e-03 3.532224101945757866e-03
2.180000000000000000e+02 3.245574655011296272e-03 3.245574655011296272e-03
2.210000000000000000e+02 3.401813330128788948e-03 3.401813330128788948e-03
2.250000000000000000e+02 3.302140859887003899e-03 3.302140859887003899e-03
2.280000000000000000e+02 3.200192935764789581e-03 3.200192935764789581e-03
2.320000000000000000e+02 3.257062053307890892e-03 3.257062053307890892e-03
2.360000000000000000e+02 3.214178374037146568e-03 3.214178374037146568e-03
2.390000000000000000e+02 3.179657505825161934e-03 3.179657505825161934e-03
2.430000000000000000e+02 3.037185175344347954e-03 3.037185175344347954e-03
2.470000000000000000e+02 3.156423335894942284e-03 3.156423335894942284e-03
2.510000000000000000e+02 3.157573752105236053e-03 3.157573752105236053e-03
2.550000000000000000e+02 3.020217642188072205e-03 3.020217642188072205e-03
2.590000000000000000e+02 2.965067513287067413e-03 2.965067513287067413e-03
2.630000000000000000e+02 2.941875485703349113e-03 2.941875485703349113e-03
2.670000000000000000e+02 2.921620151028037071e-03 2.921620151028037071e-03
2.710000000000000000e+02 2.863697940483689308e-03 2.863697940483689308e-03
2.750000000000000000e+02 2.706259489059448242e-03 2.706259489059448242e-03
2.790000000000000000e+02 2.735441783443093300e-03 2.735441783443093300e-03
2.840000000000000000e+02 2.710172673687338829e-03 2.710172673687338829e-03
2.880000000000000000e+02 2.643925836309790611e-03 2.643925836309790611e-03
2.930000000000000000e+02 2.750891959294676781e-03 2.750891959294676781e-03
2.970000000000000000e+02 2.561530098319053650e-03 2.561530098319053650e-03
3.020000000000000000e+02 2.559109823778271675e-03 2.559109823778271675e-03
3.070000000000000000e+02 2.512016100808978081e-03 2.512016100808978081e-03
3.110000000000000000e+02 2.485350007191300392e-03 2.485350007191300392e-03
3.160000000000000000e+02 2.534970641136169434e-03 2.534970641136169434e-03
3.210000000000000000e+02 2.482571639120578766e-03 2.482571639120578766e-03
3.260000000000000000e+02 2.486417070031166077e-03 2.486417070031166077e-03
3.310000000000000000e+02 2.307782182469964027e-03 2.307782182469964027e-03
3.360000000000000000e+02 2.305419882759451866e-03 2.305419882759451866e-03
3.420000000000000000e+02 2.214742358773946762e-03 2.214742358773946762e-03
3.470000000000000000e+02 2.248488832265138626e-03 2.248488832265138626e-03
3.530000000000000000e+02 2.269986318424344063e-03 2.269986318424344063e-03
3.580000000000000000e+02 2.071628347039222717e-03 2.071628347039222717e-03
3.640000000000000000e+02 2.090941881760954857e-03 2.090941881760954857e-03
3.690000000000000000e+02 2.084885956719517708e-03 2.084885956719517708e-03
3.750000000000000000e+02 2.064151689410209656e-03 2.064151689410209656e-03
3.810000000000000000e+02 1.968468539416790009e-03 1.968468539416790009e-03
3.870000000000000000e+02 2.027101116254925728e-03 2.027101116254925728e-03
3.930000000000000000e+02 1.930014695972204208e-03 1.930014695972204208e-03
3.990000000000000000e+02 1.922393566928803921e-03 1.922393566928803921e-03
4.050000000000000000e+02 1.892397762276232243e-03 1.892397762276232243e-03
4.120000000000000000e+02 1.909194514155387878e-03 1.909194514155387878e-03
4.180000000000000000e+02 1.980787375941872597e-03 1.980787375941872597e-03
4.250000000000000000e+02 1.812169793993234634e-03 1.812169793993234634e-03
4.310000000000000000e+02 1.792658586055040359e-03 1.792658586055040359e-03
4.380000000000000000e+02 1.751890056766569614e-03 1.751890056766569614e-03
4.450000000000000000e+02 1.711704651825129986e-03 1.711704651825129986e-03
4.520000000000000000e+02 1.667987671680748463e-03 1.667987671680748463e-03
4.590000000000000000e+02 1.661287155002355576e-03 1.661287155002355576e-03
4.660000000000000000e+02 1.616454333998262882e-03 1.616454333998262882e-03
4.730000000000000000e+02 1.631692517548799515e-03 1.631692517548799515e-03
4.810000000000000000e+02 1.649651560001075268e-03 1.649651560001075268e-03
4.880000000000000000e+02 1.542496960610151291e-03 1.542496960610151291e-03
4.960000000000000000e+02 1.496322569437325001e-03 1.496322569437325001e-03
5.030000000000000000e+02 1.528998487628996372e-03 1.528998487628996372e-03
5.110000000000000000e+02 1.513581373728811741e-03 1.513581373728811741e-03
5.190000000000000000e+02 1.434031990356743336e-03 1.434031990356743336e-03
5.270000000000000000e+02 1.402441295795142651e-03 1.402441295795142651e-03
5.360000000000000000e+02 1.442285720258951187e-03 1.442285720258951187e-03
5.440000000000000000e+02 1.360143069177865982e-03 1.360143069177865982e-03
5.530000000000000000e+02 1.350997597910463810e-03 1.350997597910463810e-03
5.610000000000000000e+02 1.284323865547776222e-03 1.284323865547776222e-03
5.700000000000000000e+02 1.254120608791708946e-03 1.254120608791708946e-03
5.790000000000000000e+02 1.280776574276387691e-03 1.280776574276387691e-03
5.880000000000000000e+02 1.267132465727627277e-03 1.267132465727627277e-03
5.970000000000000000e+02 1.212029601447284222e-03 1.212029601447284222e-03
6.060000000000000000e+02 1.199441612698137760e-03 1.199441612698137760e-03
6.160000000000000000e+02 1.158864237368106842e-03 1.158864237368106842e-03
6.250000000000000000e+02 1.151039847172796726e-03 1.151039847172796726e-03
6.350000000000000000e+02 1.102086855098605156e-03 1.102086855098605156e-03
6.450000000000000000e+02 1.159415580332279205e-03 1.159415580332279205e-03
6.550000000000000000e+02 1.119025866501033306e-03 1.119025866501033306e-03
6.650000000000000000e+02 1.073536579497158527e-03 1.073536579497158527e-03
6.760000000000000000e+02 1.086629345081746578e-03 1.086629345081746578e-03
6.860000000000000000e+02 1.020549912936985493e-03 1.020549912936985493e-03
6.970000000000000000e+02 9.895461844280362129e-04 9.895461844280362129e-04
7.080000000000000000e+02 9.918764699250459671e-04 9.918764699250459671e-04
7.190000000000000000e+02 9.850932983681559563e-04 9.850932983681559563e-04
7.300000000000000000e+02 9.510358213447034359e-04 9.510358213447034359e-04
7.420000000000000000e+02 1.017638016492128372e-03 1.017638016492128372e-03
7.530000000000000000e+02 9.244677494280040264e-04 9.244677494280040264e-04
7.650000000000000000e+02 9.142018388956785202e-04 9.142018388956785202e-04
7.770000000000000000e+02 9.163478971458971500e-04 9.163478971458971500e-04
7.890000000000000000e+02 8.683342020958662033e-04 8.683342020958662033e-04
8.010000000000000000e+02 8.497622911818325520e-04 8.497622911818325520e-04
8.140000000000000000e+02 9.315930656157433987e-04 9.315930656157433987e-04
8.270000000000000000e+02 8.692026603966951370e-04 8.692026603966951370e-04
8.390000000000000000e+02 8.273235871456563473e-04 8.273235871456563473e-04
8.530000000000000000e+02 8.248257800005376339e-04 8.248257800005376339e-04
8.660000000000000000e+02 8.155828691087663174e-04 8.155828691087663174e-04
8.790000000000000000e+02 7.798774167895317078e-04 7.798774167895317078e-04
8.930000000000000000e+02 7.711972575634717941e-04 7.711972575634717941e-04
9.070000000000000000e+02 7.504954119212925434e-04 7.504954119212925434e-04
9.210000000000000000e+02 7.387524819932878017e-04 7.387524819932878017e-04
9.360000000000000000e+02 7.220184779725968838e-04 7.220184779725968838e-04
9.500000000000000000e+02 7.025874801911413670e-04 7.025874801911413670e-04
9.650000000000000000e+02 7.025248487479984760e-04 7.025248487479984760e-04
9.800000000000000000e+02 6.699212244711816311e-04 6.699212244711816311e-04
9.950000000000000000e+02 6.738679367117583752e-04 6.738679367117583752e-04
1.011000000000000000e+03 6.664606626145541668e-04 6.664606626145541668e-04
1.027000000000000000e+03 6.437241681851446629e-04 6.437241681851446629e-04
1.043000000000000000e+03 6.345139699988067150e-04 6.345139699988067150e-04
1.059000000000000000e+03 6.087021320126950741e-04 6.087021320126950741e-04
1.075000000000000000e+03 6.363678257912397385e-04 6.363678257912397385e-04
1.092000000000000000e+03 6.089080707170069218e-04 6.089080707170069218e-04
1.109000000000000000e+03 5.932061467319726944e-04 5.932061467319726944e-04
1.127000000000000000e+03 5.886101280339062214e-04 5.886101280339062214e-04
1.144000000000000000e+03 5.770076531916856766e-04 5.770076531916856766e-04
1.162000000000000000e+03 5.636570858769118786e-04 5.636570858769118786e-04
1.180000000000000000e+03 5.483916611410677433e-04 5.483916611410677433e-04
1.199000000000000000e+03 5.352468579076230526e-04 5.352468579076230526e-04
1.217000000000000000e+03 5.449758609756827354e-04 5.449758609756827354e-04
1.236000000000000000e+03 5.208084476180374622e-04 5.208084476180374622e-04
1.256000000000000000e+03 5.202591419219970703e-04 5.202591419219970703e-04
1.275000000000000000e+03 5.285331280902028084e-04 5.285331280902028084e-04
1.295000000000000000e+03 5.064492579549551010e-04 5.064492579549551010e-04
1.315000000000000000e+03 4.997775540687143803e-04 4.997775540687143803e-04
1.336000000000000000e+03 5.061151459813117981e-04 5.061151459813117981e-04
1.357000000000000000e+03 4.724212049040943384e-04 4.724212049040943384e-04
1.378000000000000000e+03 4.564330156426876783e-04 4.564330156426876783e-04
1.399000000000000000e+03 4.482026270125061274e-04 4.482026270125061274e-04
1.421000000000000000e+03 4.506834084168076515e-04 4.506834084168076515e-04
1.443000000000000000e+03 4.484154051169753075e-04 4.484154051169753075e-04
1.466000000000000000e+03 4.430080298334360123e-04 4.430080298334360123e-04
1.489000000000000000e+03 4.253784136381000280e-04 4.253784136381000280e-04
1.512000000000000000e+03 4.080244980286806822e-04 4.080244980286806822e-04
1.536000000000000000e+03 4.139678494539111853e-04 4.139678494539111853e-04
1.560000000000000000e+03 4.068517300765961409e-04 4.068517300765961409e-04
1.584000000000000000e+03 4.002992936875671148e-04 4.002992936875671148e-04
1.609000000000000000e+03 3.951017279177904129e-04 3.951017279177904129e-04
1.634000000000000000e+03 4.014921432826668024e-04 4.014921432826668024e-04
1.659000000000000000e+03 3.886662598233669996e-04 3.886662598233669996e-04
1.685000000000000000e+03 3.791995113715529442e-04 3.791995113715529442e-04
1.711000000000000000e+03 3.734715573955327272e-04 3.734715573955327272e-04
1.738000000000000000e+03 3.715164784807711840e-04 3.715164784807711840e-04
1.765000000000000000e+03 3.381393617019057274e-04 3.381393617019057274e-04
1.793000000000000000e+03 3.417742263991385698e-04 3.417742263991385698e-04
1.821000000000000000e+03 3.399852721486240625e-04 3.399852721486240625e-04
1.849000000000000000e+03 3.274703922215849161e-04 3.274703922215849161e-04
1.878000000000000000e+03 3.405034949537366629e-04 3.405034949537366629e-04
1.907000000000000000e+03 3.164135559927672148e-04 3.164135559927672148e-04
1.937000000000000000e+03 3.170369309373199940e-04 3.170369309373199940e-04
1.967000000000000000e+03 3.028547216672450304e-04 3.028547216672450304e-04
1.998000000000000000e+03 2.902307023759931326e-04 2.902307023759931326e-04
2.029000000000000000e+03 2.993633388541638851e-04 2.993633388541638851e-04
2.061000000000000000e+03 2.963921579066663980e-04 2.963921579066663980e-04
2.093000000000000000e+03 2.881398249883204699e-04 2.881398249883204699e-04
2.126000000000000000e+03 2.824438561219722033e-04 2.824438561219722033e-04
2.159000000000000000e+03 2.688363310880959034e-04 2.688363310880959034e-04
2.192000000000000000e+03 2.704420185182243586e-04 2.704420185182243586e-04
2.227000000000000000e+03 2.730824926402419806e-04 2.730824926402419806e-04
2.261000000000000000e+03 2.568629861343652010e-04 2.568629861343652010e-04
2.297000000000000000e+03 2.562703157309442759e-04 2.562703157309442759e-04
2.333000000000000000e+03 2.537450345698744059e-04 2.537450345698744059e-04
2.369000000000000000e+03 2.591975789982825518e-04 2.591975789982825518e-04
2.406000000000000000e+03 2.617342688608914614e-04 2.617342688608914614e-04
2.443000000000000000e+03 3.596141468733549118e-04 3.596141468733549118e-04
2.482000000000000000e+03 2.478332608006894588e-04 2.478332608006894588e-04
2.520000000000000000e+03 2.384206745773553848e-04 2.384206745773553848e-04
2.560000000000000000e+03 2.391248272033408284e-04 2.391248272033408284e-04
2.600000000000000000e+03 2.460369141772389412e-04 2.460369141772389412e-04
2.640000000000000000e+03 2.166964550269767642e-04 2.166964550269767642e-04
2.681000000000000000e+03 2.161706943297758698e-04 2.161706943297758698e-04
2.723000000000000000e+03 2.209363592555746436e-04 2.209363592555746436e-04
2.766000000000000000e+03 2.389152068644762039e-04 2.389152068644762039e-04
2.809000000000000000e+03 2.059164689853787422e-04 2.059164689853787422e-04
2.853000000000000000e+03 2.114321541739627719e-04 2.114321541739627719e-04
2.897000000000000000e+03 2.064553991658613086e-04 2.064553991658613086e-04
2.942000000000000000e+03 2.145128673873841763e-04 2.145128673873841763e-04
2.988000000000000000e+03 2.142938465112820268e-04 2.142938465112820268e-04
3.035000000000000000e+03 2.050781040452420712e-04 2.050781040452420712e-04
3.082000000000000000e+03 1.900745992315933108e-04 1.900745992315933108e-04
3.130000000000000000e+03 1.990575692616403103e-04 1.990575692616403103e-04
3.179000000000000000e+03 1.926339027704671025e-04 1.926339027704671025e-04
3.229000000000000000e+03 1.899584894999861717e-04 1.899584894999861717e-04
3.279000000000000000e+03 1.928220299305394292e-04 1.928220299305394292e-04
3.330000000000000000e+03 2.231814578408375382e-04 2.231814578408375382e-04
3.382000000000000000e+03 1.695341197773814201e-04 1.695341197773814201e-04
3.435000000000000000e+03 1.675905223237350583e-04 1.675905223237350583e-04
3.489000000000000000e+03 1.636464585317298770e-04 1.636464585317298770e-04
3.543000000000000000e+03 1.603334821993485093e-04 1.603334821993485093e-04
3.598000000000000000e+03 2.030489122262224555e-04 2.030489122262224555e-04
3.654000000000000000e+03 1.723449095152318478e-04 1.723449095152318478e-04
3.711000000000000000e+03 1.637003879295662045e-04 1.637003879295662045e-04
3.769000000000000000e+03 1.544953411212190986e-04 1.544953411212190986e-04
3.828000000000000000e+03 1.866151142166927457e-04 1.866151142166927457e-04
3.888000000000000000e+03 1.633693464100360870e-04 1.633693464100360870e-04
3.948000000000000000e+03 1.520457299193367362e-04 1.520457299193367362e-04
4.010000000000000000e+03 1.548589789308607578e-04 1.548589789308607578e-04
4.073000000000000000e+03 1.680889545241370797e-04 1.680889545241370797e-04
4.136000000000000000e+03 1.356070424662902951e-04 1.356070424662902951e-04
4.201000000000000000e+03 1.375826395815238357e-04 1.375826395815238357e-04
4.266000000000000000e+03 1.344825868727639318e-04 1.344825868727639318e-04
4.333000000000000000e+03 1.365232601528987288e-04 1.365232601528987288e-04
4.400000000000000000e+03 1.552614703541621566e-04 1.552614703541621566e-04
4.469000000000000000e+03 1.574178604641929269e-04 1.574178604641929269e-04
4.539000000000000000e+03 1.414915168425068259e-04 1.414915168425068259e-04
4.610000000000000000e+03 1.539728109491989017e-04 1.539728109491989017e-04
4.682000000000000000e+03 1.286141778109595180e-04 1.286141778109595180e-04
4.755000000000000000e+03 1.221497514052316546e-04 1.221497514052316546e-04
4.829000000000000000e+03 1.165318026323802769e-04 1.165318026323802769e-04
4.904000000000000000e+03 1.427419629180803895e-04 1.427419629180803895e-04
4.981000000000000000e+03 1.088851713575422764e-04 1.088851713575422764e-04
5.058000000000000000e+03 1.152799522969871759e-04 1.152799522969871759e-04
5.137000000000000000e+03 1.260056742466986179e-04 1.260056742466986179e-04
5.217000000000000000e+03 1.131909157265909016e-04 1.131909157265909016e-04
5.299000000000000000e+03 1.138692969107069075e-04 1.138692969107069075e-04
5.381000000000000000e+03 1.360243331873789430e-04 1.360243331873789430e-04
5.465000000000000000e+03 1.183100321213714778e-04 1.183100321213714778e-04
5.551000000000000000e+03 1.228804467245936394e-04 1.228804467245936394e-04
5.637000000000000000e+03 1.091771337087266147e-04 1.091771337087266147e-04
5.725000000000000000e+03 1.078360583051107824e-04 1.078360583051107824e-04
5.814000000000000000e+03 1.013319415505975485e-04 1.013319415505975485e-04
5.905000000000000000e+03 1.239810226252302527e-04 1.239810226252302527e-04
5.997000000000000000e+03 1.310492953052744269e-04 1.310492953052744269e-04
6.091000000000000000e+03 1.275972608709707856e-04 1.275972608709707856e-04
6.186000000000000000e+03 1.339228474535048008e-04 1.339228474535048008e-04
6.282000000000000000e+03 8.960396371548995376e-05 8.960396371548995376e-05
6.380000000000000000e+03 9.520346065983176231e-05 9.520346065983176231e-05
6.480000000000000000e+03 9.593393042450770736e-05 9.593393042450770736e-05
6.581000000000000000e+03 1.154526325990445912e-04 1.154526325990445912e-04
6.684000000000000000e+03 1.826132647693157196e-04 1.826132647693157196e-04
6.788000000000000000e+03 9.675144247012212873e-05 9.675144247012212873e-05
6.894000000000000000e+03 8.973342482931911945e-05 8.973342482931911945e-05
7.001000000000000000e+03 8.696072472957894206e-05 8.696072472957894206e-05
7.111000000000000000e+03 8.359915955225005746e-05 8.359915955225005746e-05
7.222000000000000000e+03 7.956763874972239137e-05 7.956763874972239137e-05
7.334000000000000000e+03 9.382690041093155742e-05 9.382690041093155742e-05
7.449000000000000000e+03 7.915508467704057693e-05 7.915508467704057693e-05
7.565000000000000000e+03 9.201380453305318952e-05 9.201380453305318952e-05
7.683000000000000000e+03 8.313509169965982437e-05 8.313509169965982437e-05
7.803000000000000000e+03 8.625874033896252513e-05 8.625874033896252513e-05
7.924000000000000000e+03 9.062079334398731589e-05 9.062079334398731589e-05
8.048000000000000000e+03 7.982278475537896156e-05 7.982278475537896156e-05
8.174000000000000000e+03 7.135197665775194764e-05 7.135197665775194764e-05
8.301000000000000000e+03 9.181330824503675103e-05 9.181330824503675103e-05
8.431000000000000000e+03 7.959004142321646214e-05 7.959004142321646214e-05
8.562000000000000000e+03 9.119330934481695294e-05 9.119330934481695294e-05
8.696000000000000000e+03 7.392973202513530850e-05 7.392973202513530850e-05
8.831000000000000000e+03 6.417910481104627252e-05 6.417910481104627252e-05
8.969000000000000000e+03 7.043805817374959588e-05 7.043805817374959588e-05
9.109000000000000000e+03 7.549714064225554466e-05 7.549714064225554466e-05
9.251000000000000000e+03 6.147805106593295932e-05 6.147805106593295932e-05
9.395000000000000000e+03 6.758165545761585236e-05 6.758165545761585236e-05
9.542000000000000000e+03 5.855657218489795923e-05 5.855657218489795923e-05
9.691000000000000000e+03 7.543419633293524384e-05 7.543419633293524384e-05
9.842000000000000000e+03 6.474428664660081267e-05 6.474428664660081267e-05
9.996000000000000000e+03 6.807741010561585426e-05 6.807741010561585426e-05
1.015200000000000000e+04 6.843134906375780702e-05 6.843134906375780702e-05
1.031000000000000000e+04 6.057358041289262474e-05 6.057358041289262474e-05
1.047100000000000000e+04 8.543972944607958198e-05 8.543972944607958198e-05
1.063400000000000000e+04 5.575322211370803416e-05 5.575322211370803416e-05
1.080000000000000000e+04 6.919857696630060673e-05 6.919857696630060673e-05
1.096800000000000000e+04 6.929921073606237769e-05 6.929921073606237769e-05
1.114000000000000000e+04 5.310177220962941647e-05 5.310177220962941647e-05
1.131300000000000000e+04 5.389434591052122414e-05 5.389434591052122414e-05
1.149000000000000000e+04 6.790247425669804215e-05 6.790247425669804215e-05
1.166900000000000000e+04 5.269607572699896991e-05 5.269607572699896991e-05
1.185100000000000000e+04 4.619937317329458892e-05 4.619937317329458892e-05
1.203600000000000000e+04 5.507505920832045376e-05 5.507505920832045376e-05
1.222400000000000000e+04 6.780012336093932390e-05 6.780012336093932390e-05
1.241400000000000000e+04 5.180288280826061964e-05 5.180288280826061964e-05
1.260800000000000000e+04 5.624974801321513951e-05 5.624974801321513951e-05
1.280500000000000000e+04 4.896143582300283015e-05 4.896143582300283015e-05
1.300500000000000000e+04 4.580950553645379841e-05 4.580950553645379841e-05
1.320700000000000000e+04 7.719607674516737461e-05 7.719607674516737461e-05
1.341300000000000000e+04 6.010664583300240338e-05 6.010664583300240338e-05
1.362300000000000000e+04 4.304454196244478226e-04 4.304454196244478226e-04
1.383500000000000000e+04 5.856017742189578712e-05 5.856017742189578712e-05
1.405100000000000000e+04 5.893654815736226737e-05 5.893654815736226737e-05
1.427000000000000000e+04 4.550077937892638147e-05 4.550077937892638147e-05
1.449300000000000000e+04 4.943823660141788423e-05 4.943823660141788423e-05
1.471900000000000000e+04 4.668129622587002814e-05 4.668129622587002814e-05
1.494900000000000000e+04 5.953867002972401679e-05 5.953867002972401679e-05
1.518200000000000000e+04 4.827243174077011645e-05 4.827243174077011645e-05
1.541900000000000000e+04 4.509062637225724757e-05 4.509062637225724757e-05
1.565900000000000000e+04 6.082629261072725058e-05 6.082629261072725058e-05
1.590300000000000000e+04 3.537440716172568500e-05 3.537440716172568500e-05
1.615100000000000000e+04 3.324234785395674407e-05 3.324234785395674407e-05
1.640300000000000000e+04 5.150943979970179498e-05 5.150943979970179498e-05
1.665900000000000000e+04 3.849083077511750162e-05 3.849083077511750162e-05
1.691900000000000000e+04 4.274713865015655756e-05 4.274713865015655756e-05
1.718300000000000000e+04 5.872373367310501635e-05 5.872373367310501635e-05
1.745100000000000000e+04 3.516028300509788096e-05 3.516028300509788096e-05
1.772300000000000000e+04 3.980815745308063924e-05 3.980815745308063924e-05
1.800000000000000000e+04 3.772278796532191336e-05 3.772278796532191336e-05
1.828100000000000000e+04 4.662276114686392248e-05 4.662276114686392248e-05
1.856600000000000000e+04 3.451613520155660808e-05 3.451613520155660808e-05
1.885600000000000000e+04 4.478690971154719591e-05 4.478690971154719591e-05
1.915000000000000000e+04 3.235828626202419400e-05 3.235828626202419400e-05
1.944800000000000000e+04 6.439337448682636023e-05 6.439337448682636023e-05
1.975200000000000000e+04 3.781148188863880932e-05 3.781148188863880932e-05
2.006000000000000000e+04 3.565299630281515419e-05 3.565299630281515419e-05
2.037300000000000000e+04 3.550041583366692066e-05 3.550041583366692066e-05
2.069100000000000000e+04 5.731872806791216135e-05 5.731872806791216135e-05
2.101300000000000000e+04 4.115169940632767975e-05 4.115169940632767975e-05
2.134100000000000000e+04 6.798133108532056212e-05 6.798133108532056212e-05
2.167400000000000000e+04 3.607502367231063545e-05 3.607502367231063545e-05
2.201200000000000000e+04 3.101744732703082263e-05 3.101744732703082263e-05
2.235600000000000000e+04 2.790000871755182743e-05 2.790000871755182743e-05
2.270400000000000000e+04 2.718332689255475998e-05 2.718332689255475998e-05
2.305900000000000000e+04 3.268945511081255972e-05 3.268945511081255972e-05
2.341800000000000000e+04 3.741925684153102338e-05 3.741925684153102338e-05
2.378400000000000000e+04 3.472933894954621792e-05 3.472933894954621792e-05
2.415500000000000000e+04 2.749517443589866161e-05 2.749517443589866161e-05
2.453100000000000000e+04 3.232807648601010442e-05 3.232807648601010442e-05
2.491400000000000000e+04 3.072811159654520452e-05 3.072811159654520452e-05
2.530300000000000000e+04 6.076901991036720574e-05 6.076901991036720574e-05
2.569700000000000000e+04 2.713150570343714207e-05 2.713150570343714207e-05
2.609800000000000000e+04 2.377858618274331093e-05 2.377858618274331093e-05
2.650500000000000000e+04 4.349802111391909420e-05 4.349802111391909420e-05
2.691900000000000000e+04 2.832322206813842058e-05 2.832322206813842058e-05
2.733900000000000000e+04 2.464774115651380271e-05 2.464774115651380271e-05
2.776500000000000000e+04 2.623416185087990016e-05 2.623416185087990016e-05
2.819800000000000000e+04 2.462469456077087671e-05 2.462469456077087671e-05
2.863800000000000000e+04 3.471580930636264384e-05 3.471580930636264384e-05
2.908500000000000000e+04 2.942705759778618813e-05 2.942705759778618813e-05
2.953900000000000000e+04 2.447426959406584501e-05 2.447426959406584501e-05
3.000000000000000000e+04 2.873439370887354016e-05 2.873439370887354016e-05
3.046800000000000000e+04 4.128837099415250123e-05 4.128837099415250123e-05
3.094300000000000000e+04 2.343676896998658776e-05 2.343676896998658776e-05
3.142600000000000000e+04 2.406795829301699996e-05 2.406795829301699996e-05
3.191600000000000000e+04 2.821624184434767812e-05 2.821624184434767812e-05
3.241400000000000000e+04 2.526154821680393070e-05 2.526154821680393070e-05
3.291900000000000000e+04 2.390827285125851631e-05 2.390827285125851631e-05
3.343300000000000000e+04 6.480330921476706862e-05 6.480330921476706862e-05
3.395400000000000000e+04 3.489450682536698878e-05 3.489450682536698878e-05
3.448400000000000000e+04 3.368402030901052058e-05 3.368402030901052058e-05
3.502200000000000000e+04 4.341517706052400172e-05 4.341517706052400172e-05
3.556800000000000000e+04 2.828533797583077103e-05 2.828533797583077103e-05
3.612300000000000000e+04 2.666448017407674342e-05 2.666448017407674342e-05
3.668700000000000000e+04 2.309205592609941959e-05 2.309205592609941959e-05
3.725900000000000000e+04 2.786643926810938865e-05 2.786643926810938865e-05
3.784000000000000000e+04 2.211744140367954969e-05 2.211744140367954969e-05
3.843000000000000000e+04 2.183753713325131685e-05 2.183753713325131685e-05
3.903000000000000000e+04 2.039671562670264393e-05 2.039671562670264393e-05
3.963900000000000000e+04 2.102399776049423963e-05 2.102399776049423963e-05
4.025700000000000000e+04 3.779682811000384390e-05 3.779682811000384390e-05
4.088500000000000000e+04 2.349787246203050017e-05 2.349787246203050017e-05
4.152300000000000000e+04 2.213237894466146827e-05 2.213237894466146827e-05
4.217100000000000000e+04 2.506248529243748635e-05 2.506248529243748635e-05
4.282800000000000000e+04 3.238815043005160987e-05 3.238815043005160987e-05
4.349700000000000000e+04 2.008856790780555457e-05 2.008856790780555457e-05
4.417500000000000000e+04 1.997036633838433772e-05 1.997036633838433772e-05
4.486400000000000000e+04 2.295115518791135401e-05 2.295115518791135401e-05
4.556400000000000000e+04 2.429165579087566584e-05 2.429165579087566584e-05
4.627500000000000000e+04 1.853561661846470088e-05 1.853561661846470088e-05
4.699700000000000000e+04 2.041898369498085231e-05 2.041898369498085231e-05
4.773000000000000000e+04 2.053934622381348163e-05 2.053934622381348163e-05
4.847400000000000000e+04 3.992412894149310887e-05 3.992412894149310887e-05
4.923100000000000000e+04 2.673054405022412539e-05 2.673054405022412539e-05
4.999900000000000000e+04 2.225587923021521419e-05 2.225587923021521419e-05


==> dat/astronaut30exp6_i.dat <==
1.000000000000000000e+00 8.673066645860671997e-02 7.987266033887863159e-02
2.000000000000000000e+00 7.663749903440475464e-02 6.929975003004074097e-02
3.000000000000000000e+00 1.120927631855010986e-01 1.054333448410034180e-01
4.000000000000000000e+00 9.087008982896804810e-02 8.442702144384384155e-02
5.000000000000000000e+00 7.256834954023361206e-02 6.544945389032363892e-02
6.000000000000000000e+00 6.848642230033874512e-02 6.103626266121864319e-02
7.000000000000000000e+00 6.650579720735549927e-02 5.895826593041419983e-02
8.000000000000000000e+00 6.133811175823211670e-02 5.355190113186836243e-02
9.000000000000000000e+00 5.560031905770301819e-02 4.757389426231384277e-02
1.000000000000000000e+01 5.011743307113647461e-02 4.180199280381202698e-02
1.100000000000000000e+01 4.689887538552284241e-02 3.834996744990348816e-02
1.200000000000000000e+01 4.366807639598846436e-02 3.466898575425148010e-02
1.300000000000000000e+01 3.982496634125709534e-02 3.033341467380523682e-02
1.400000000000000000e+01 3.953483328223228455e-02 2.980604581534862518e-02
1.500000000000000000e+01 3.711391240358352661e-02 2.704552747309207916e-02
1.600000000000000000e+01 3.798991069197654724e-02 2.766931243240833282e-02
1.700000000000000000e+01 3.479144349694252014e-02 2.424365095794200897e-02
1.800000000000000000e+01 3.673067688941955566e-02 2.625497616827487946e-02
1.900000000000000000e+01 3.304161876440048218e-02 2.222390286624431610e-02
2.000000000000000000e+01 3.295884281396865845e-02 2.213620953261852264e-02
2.100000000000000000e+01 3.356679156422615051e-02 2.272633276879787445e-02
2.200000000000000000e+01 3.128611296415328979e-02 2.043665014207363129e-02
2.300000000000000000e+01 3.181648626923561096e-02 2.103536017239093781e-02
2.400000000000000000e+01 3.024405799806118011e-02 1.939561031758785248e-02
2.500000000000000000e+01 3.061783500015735626e-02 1.987482421100139618e-02
2.600000000000000000e+01 3.001396916806697845e-02 1.920623518526554108e-02
2.700000000000000000e+01 2.934943884611129761e-02 1.855281926691532135e-02
2.800000000000000000e+01 3.019479848444461823e-02 1.937100104987621307e-02
2.900000000000000000e+01 2.979402430355548859e-02 1.905039511620998383e-02
3.000000000000000000e+01 2.851300872862339020e-02 1.777476258575916290e-02
3.100000000000000000e+01 2.847781777381896973e-02 1.769570633769035339e-02
3.200000000000000000e+01 2.756699174642562866e-02 1.683880202472209930e-02
3.300000000000000000e+01 2.785404212772846222e-02 1.714834012091159821e-02
3.400000000000000000e+01 2.774202637374401093e-02 1.702106185257434845e-02
3.500000000000000000e+01 2.692143060266971588e-02 1.619741693139076233e-02
3.600000000000000000e+01 2.687021158635616302e-02 1.614780537784099579e-02
3.700000000000000000e+01 2.668661624193191528e-02 1.596829481422901154e-02
3.800000000000000000e+01 2.653866447508335114e-02 1.585584320127964020e-02
3.900000000000000000e+01 2.550582587718963623e-02 1.471951231360435486e-02
4.000000000000000000e+01 2.653305418789386749e-02 1.574390009045600891e-02
4.100000000000000000e+01 2.547707594931125641e-02 1.461577136069536209e-02
4.200000000000000000e+01 2.526847273111343384e-02 1.440486032515764236e-02
4.300000000000000000e+01 2.478541433811187744e-02 1.388168334960937500e-02
4.400000000000000000e+01 2.570470981299877167e-02 1.480682846158742905e-02
4.500000000000000000e+01 2.402788214385509491e-02 1.306145545095205307e-02
4.600000000000000000e+01 2.479584515094757080e-02 1.389542594552040100e-02
4.700000000000000000e+01 2.384255267679691315e-02 1.289459597319364548e-02
4.800000000000000000e+01 2.418396808207035065e-02 1.320485770702362061e-02
4.900000000000000000e+01 2.351246587932109833e-02 1.248292345553636551e-02
5.000000000000000000e+01 2.340392209589481354e-02 1.231211703270673752e-02
5.100000000000000000e+01 2.324392460286617279e-02 1.213677134364843369e-02
5.200000000000000000e+01 2.335626631975173950e-02 1.223641633987426758e-02
5.300000000000000000e+01 2.385924942791461945e-02 1.272310782223939896e-02
5.400000000000000000e+01 2.309182099997997284e-02 1.196129526942968369e-02
5.500000000000000000e+01 2.232278883457183838e-02 1.116643752902746201e-02
5.600000000000000000e+01 2.293756045401096344e-02 1.183217298239469528e-02
5.700000000000000000e+01 2.251139841973781586e-02 1.142169907689094543e-02
5.800000000000000000e+01 2.242488972842693329e-02 1.130472403019666672e-02
5.900000000000000000e+01 2.175186388194561005e-02 1.063055451959371567e-02
6.000000000000000000e+01 2.146925777196884155e-02 1.033058576285839081e-02
6.100000000000000000e+01 2.193010598421096802e-02 1.080291625112295151e-02
6.200000000000000000e+01 2.168240584433078766e-02 1.051064115017652512e-02
6.300000000000000000e+01 2.167661301791667938e-02 1.049652043730020523e-02
6.400000000000000000e+01 2.074924483895301819e-02 9.538327343761920929e-03
6.500000000000000000e+01 2.069288678467273712e-02 9.469827637076377869e-03
6.600000000000000000e+01 2.159790880978107452e-02 1.041746605187654495e-02
6.700000000000000000e+01 2.067469991743564606e-02 9.429793804883956909e-03
6.800000000000000000e+01 2.087333612143993378e-02 9.640959091484546661e-03
6.900000000000000000e+01 2.090755663812160492e-02 9.656942449510097504e-03
7.000000000000000000e+01 2.031842060387134552e-02 9.031741879880428314e-03
7.100000000000000000e+01 2.033736370503902435e-02 9.071242995560169220e-03
7.200000000000000000e+01 2.022377029061317444e-02 8.946390822529792786e-03
7.300000000000000000e+01 1.958786137402057648e-02 8.290129713714122772e-03
7.500000000000000000e+01 1.976896263659000397e-02 8.471896871924400330e-03
7.600000000000000000e+01 1.970776170492172241e-02 8.385089226067066193e-03
7.700000000000000000e+01 1.918333582580089569e-02 7.821633480489253998e-03
7.800000000000000000e+01 1.931495405733585358e-02 7.948352955281734467e-03
7.900000000000000000e+01 1.919733174145221710e-02 7.869746536016464233e-03
8.100000000000000000e+01 1.905395276844501495e-02 7.683987263590097427e-03
8.200000000000000000e+01 1.895231008529663086e-02 7.594469934701919556e-03
8.300000000000000000e+01 1.897124014794826508e-02 7.592957001179456711e-03
8.400000000000000000e+01 1.861357875168323517e-02 7.196634542196989059e-03
8.600000000000000000e+01 1.848986186087131500e-02 7.059182506054639816e-03
8.700000000000000000e+01 1.846233941614627838e-02 7.083586882799863815e-03
8.900000000000000000e+01 1.816281490027904510e-02 6.732247769832611084e-03
9.000000000000000000e+01 1.812750287353992462e-02 6.710704881697893143e-03
9.100000000000000000e+01 1.810238324105739594e-02 6.675969809293746948e-03
9.300000000000000000e+01 1.813186891376972198e-02 6.707267370074987411e-03
9.400000000000000000e+01 1.781689934432506561e-02 6.363950669765472412e-03
9.600000000000000000e+01 1.791851781308650970e-02 6.456033792346715927e-03
9.700000000000000000e+01 1.779720932245254517e-02 6.332301069051027298e-03
9.900000000000000000e+01 1.796221546828746796e-02 6.498421076685190201e-03
1.000000000000000000e+02 1.768430136144161224e-02 6.204187404364347458e-03
1.020000000000000000e+02 1.755882799625396729e-02 6.073238328099250793e-03
1.030000000000000000e+02 1.766812801361083984e-02 6.210187915712594986e-03
1.050000000000000000e+02 1.757226698100566864e-02 6.132995709776878357e-03
1.070000000000000000e+02 1.753713376820087433e-02 6.099214311689138412e-03
1.080000000000000000e+02 1.747890003025531769e-02 6.028949748724699020e-03
1.100000000000000000e+02 1.739246957004070282e-02 5.919557064771652222e-03
1.120000000000000000e+02 1.721734739840030670e-02 5.716260522603988647e-03
1.140000000000000000e+02 1.728037931025028229e-02 5.794399883598089218e-03
1.150000000000000000e+02 1.736688241362571716e-02 5.882822442799806595e-03
1.170000000000000000e+02 1.691355369985103607e-02 5.399913061410188675e-03
1.190000000000000000e+02 1.705052331089973450e-02 5.553873255848884583e-03
1.210000000000000000e+02 1.691625826060771942e-02 5.409030243754386902e-03
1.230000000000000000e+02 1.687063276767730713e-02 5.363342817872762680e-03
1.250000000000000000e+02 1.667162217199802399e-02 5.156484898179769516e-03
1.270000000000000000e+02 1.656073704361915588e-02 5.020999815315008163e-03
1.290000000000000000e+02 1.674327440559864044e-02 5.226597189903259277e-03
1.310000000000000000e+02 1.663277670741081238e-02 5.099501926451921463e-03
1.330000000000000000e+02 1.641770265996456146e-02 4.864907357841730118e-03
1.350000000000000000e+02 1.640412583947181702e-02 4.865725990384817123e-03
1.370000000000000000e+02 1.643992401659488678e-02 4.895193967968225479e-03
1.390000000000000000e+02 1.647208817303180695e-02 4.938195459544658661e-03
1.410000000000000000e+02 1.645783893764019012e-02 4.901055712252855301e-03
1.430000000000000000e+02 1.621899940073490143e-02 4.646558780223131180e-03
1.460000000000000000e+02 1.618876494467258453e-02 4.618833307176828384e-03
1.480000000000000000e+02 1.602260209619998932e-02 4.465084057301282883e-03
1.500000000000000000e+02 1.610030792653560638e-02 4.553380422294139862e-03
1.530000000000000000e+02 1.599800772964954376e-02 4.412769805639982224e-03
1.550000000000000000e+02 1.610899157822132111e-02 4.540631081908941269e-03
1.570000000000000000e+02 1.607326231896877289e-02 4.513873253017663956e-03
1.600000000000000000e+02 1.587678305804729462e-02 4.291084129363298416e-03
1.620000000000000000e+02 1.587382145226001740e-02 4.265124909579753876e-03
1.650000000000000000e+02 1.569285243749618530e-02 4.113622475415468216e-03
1.670000000000000000e+02 1.562063861638307571e-02 4.044272936880588531e-03
1.700000000000000000e+02 1.553773414343595505e-02 3.944809548556804657e-03
1.730000000000000000e+02 1.560422312468290329e-02 4.001857247203588486e-03
1.750000000000000000e+02 1.550034154206514359e-02 3.899696515873074532e-03
1.780000000000000000e+02 1.550918072462081909e-02 3.892328357324004173e-03
1.810000000000000000e+02 1.541669573634862900e-02 3.835421288385987282e-03
1.840000000000000000e+02 1.551287621259689331e-02 3.912203479558229446e-03
1.870000000000000000e+02 1.530647370964288712e-02 3.693429986014962196e-03
1.900000000000000000e+02 1.517364010214805603e-02 3.591330721974372864e-03
1.930000000000000000e+02 1.524672936648130417e-02 3.619518829509615898e-03
1.960000000000000000e+02 1.510311663150787354e-02 3.501039231196045876e-03
1.990000000000000000e+02 1.511536259204149246e-02 3.505861386656761169e-03
2.020000000000000000e+02 1.508661638945341110e-02 3.480129176750779152e-03
2.050000000000000000e+02 1.512972731143236160e-02 3.513549454510211945e-03
2.080000000000000000e+02 1.495367567986249924e-02 3.316485555842518806e-03
2.110000000000000000e+02 1.497275102883577347e-02 3.357208333909511566e-03
2.150000000000000000e+02 1.497199013829231262e-02 3.381859278306365013e-03
2.180000000000000000e+02 1.489637419581413269e-02 3.303764387965202332e-03
2.210000000000000000e+02 1.477496419101953506e-02 3.179942956194281578e-03
2.250000000000000000e+02 1.490682084113359451e-02 3.292381530627608299e-03
2.280000000000000000e+02 1.479936670511960983e-02 3.143051872029900551e-03
2.320000000000000000e+02 1.475533004850149155e-02 3.167493036016821861e-03
2.360000000000000000e+02 1.474328339099884033e-02 3.160962602123618126e-03
2.390000000000000000e+02 1.482347398996353149e-02 3.183767898008227348e-03
2.430000000000000000e+02 1.473725214600563049e-02 3.127699950709939003e-03
2.470000000000000000e+02 1.469774823635816574e-02 3.089011646807193756e-03
2.510000000000000000e+02 1.450570020824670792e-02 2.893225289881229401e-03
2.550000000000000000e+02 1.460573356598615646e-02 2.993094967678189278e-03
2.590000000000000000e+02 1.451896876096725464e-02 2.905132481828331947e-03
2.630000000000000000e+02 1.445194613188505173e-02 2.868648385629057884e-03
2.670000000000000000e+02 1.436009630560874939e-02 2.727960934862494469e-03
2.710000000000000000e+02 1.440260093659162521e-02 2.764273667708039284e-03
2.750000000000000000e+02 1.431207451969385147e-02 2.698009135201573372e-03
2.790000000000000000e+02 1.425517350435256958e-02 2.630202099680900574e-03
2.840000000000000000e+02 1.421827543526887894e-02 2.582422224804759026e-03
2.880000000000000000e+02 1.414589490741491318e-02 2.523137489333748817e-03
2.930000000000000000e+02 1.420756336301565170e-02 2.564456313848495483e-03
2.970000000000000000e+02 1.413910929113626480e-02 2.523915609344840050e-03
3.020000000000000000e+02 1.409191545099020004e-02 2.480187220498919487e-03
3.070000000000000000e+02 1.404731441289186478e-02 2.401031786575913429e-03
3.110000000000000000e+02 1.403030008077621460e-02 2.413790905848145485e-03
3.160000000000000000e+02 1.409383583813905716e-02 2.477090805768966675e-03
3.210000000000000000e+02 1.408937852829694748e-02 2.480935771018266678e-03
3.260000000000000000e+02 1.392948627471923828e-02 2.313457662239670753e-03
3.310000000000000000e+02 1.397803891450166702e-02 2.346393419429659843e-03
3.360000000000000000e+02 1.395364571362733841e-02 2.343430882319808006e-03
3.420000000000000000e+02 1.386301871389150620e-02 2.231157151982188225e-03
3.470000000000000000e+02 1.384544279426336288e-02 2.227585297077894211e-03
3.530000000000000000e+02 1.388718187808990479e-02 2.263591391965746880e-03
3.580000000000000000e+02 1.381747890263795853e-02 2.193153137341141701e-03
3.640000000000000000e+02 1.382154878228902817e-02 2.209345344454050064e-03
3.690000000000000000e+02 1.375823561102151871e-02 2.145014470443129539e-03
3.750000000000000000e+02 1.371374633163213730e-02 2.100973157212138176e-03
3.810000000000000000e+02 1.372411381453275681e-02 2.114068949595093727e-03
3.870000000000000000e+02 1.369461137801408768e-02 2.068219473585486412e-03
3.930000000000000000e+02 1.365903764963150024e-02 2.034615958109498024e-03
3.990000000000000000e+02 1.363439485430717468e-02 2.029474359005689621e-03
4.050000000000000000e+02 1.364353578537702560e-02 2.058016601949930191e-03
4.120000000000000000e+02 1.360513549298048019e-02 1.988010713830590248e-03
4.180000000000000000e+02 1.360986847430467606e-02 2.012505894526839256e-03
4.250000000000000000e+02 1.351647172123193741e-02 1.881030388176441193e-03
4.310000000000000000e+02 1.348313596099615097e-02 1.886289566755294800e-03
4.380000000000000000e+02 1.348250079900026321e-02 1.872184686362743378e-03
4.450000000000000000e+02 1.344950497150421143e-02 1.868237857706844807e-03
4.520000000000000000e+02 1.340856123715639114e-02 1.823781873099505901e-03
4.590000000000000000e+02 1.340998616069555283e-02 1.805464853532612324e-03
4.660000000000000000e+02 1.337388996034860611e-02 1.777397352270781994e-03
4.730000000000000000e+02 1.336428988724946976e-02 1.776934135705232620e-03
4.810000000000000000e+02 1.332407444715499878e-02 1.743365428410470486e-03
4.880000000000000000e+02 1.331594306975603104e-02 1.716206665150821209e-03
4.960000000000000000e+02 1.333554927259683609e-02 1.746599213220179081e-03
5.030000000000000000e+02 1.337327528744935989e-02 1.781973987817764282e-03
5.110000000000000000e+02 1.328704040497541428e-02 1.693677739240229130e-03
5.190000000000000000e+02 1.332270260900259018e-02 1.758421305567026138e-03
5.270000000000000000e+02 1.327466871589422226e-02 1.706664799712598324e-03
5.360000000000000000e+02 1.321937236934900284e-02 1.663471455685794353e-03
5.440000000000000000e+02 1.324239000678062439e-02 1.676185871474444866e-03
5.530000000000000000e+02 1.314599718898534775e-02 1.588062848895788193e-03
5.610000000000000000e+02 1.316257938742637634e-02 1.602413132786750793e-03
5.700000000000000000e+02 1.314909476786851883e-02 1.582791446708142757e-03
5.790000000000000000e+02 1.311637926846742630e-02 1.573552028276026249e-03
5.880000000000000000e+02 1.308505237102508545e-02 1.522281207144260406e-03
5.970000000000000000e+02 1.306678727269172668e-02 1.522703445516526699e-03
6.060000000000000000e+02 1.303176581859588623e-02 1.489714253693819046e-03
6.160000000000000000e+02 1.309601310640573502e-02 1.542224083095788956e-03
6.250000000000000000e+02 1.302835065871477127e-02 1.513020601123571396e-03
6.350000000000000000e+02 1.302340533584356308e-02 1.493872026912868023e-03
6.450000000000000000e+02 1.306504756212234497e-02 1.514893490821123123e-03
6.550000000000000000e+02 1.302798371762037277e-02 1.504350570030510426e-03
6.650000000000000000e+02 1.294007897377014160e-02 1.418561791069805622e-03
6.760000000000000000e+02 1.296569686383008957e-02 1.452488009817898273e-03
6.860000000000000000e+02 1.294094789773225784e-02 1.437062746845185757e-03
6.970000000000000000e+02 1.289552822709083557e-02 1.396765001118183136e-03
7.080000000000000000e+02 1.288910117000341415e-02 1.379419118165969849e-03
7.190000000000000000e+02 1.290156971663236618e-02 1.433857250958681107e-03
7.300000000000000000e+02 1.288901921361684799e-02 1.388806966133415699e-03
7.420000000000000000e+02 1.285569090396165848e-02 1.370060723274946213e-03
7.530000000000000000e+02 1.282522082328796387e-02 1.340975519269704819e-03
7.650000000000000000e+02 1.283752545714378357e-02 1.363173942081630230e-03
7.770000000000000000e+02 1.281371247023344040e-02 1.328335143625736237e-03
7.890000000000000000e+02 1.281803380697965622e-02 1.340013113804161549e-03
8.010000000000000000e+02 1.277770567685365677e-02 1.323116593994200230e-03
8.140000000000000000e+02 1.280747260898351669e-02 1.359267625957727432e-03
8.270000000000000000e+02 1.275570038706064224e-02 1.310599967837333679e-03
8.390000000000000000e+02 1.275532972067594528e-02 1.326343044638633728e-03
8.530000000000000000e+02 1.270880829542875290e-02 1.274793990887701511e-03
8.660000000000000000e+02 1.270294655114412308e-02 1.280287164263427258e-03
8.790000000000000000e+02 1.268773991614580154e-02 1.254732836969196796e-03
8.930000000000000000e+02 1.268599834293127060e-02 1.285175676457583904e-03
9.070000000000000000e+02 1.263753231614828110e-02 1.250410452485084534e-03
9.210000000000000000e+02 1.264433283358812332e-02 1.266755512915551662e-03
9.360000000000000000e+02 1.267510559409856796e-02 1.273288857191801071e-03
9.500000000000000000e+02 1.259807031601667404e-02 1.212114118970930576e-03
9.650000000000000000e+02 1.261121872812509537e-02 1.240349723957479000e-03
9.800000000000000000e+02 1.259340625256299973e-02 1.233228831551969051e-03
9.950000000000000000e+02 1.259802002459764481e-02 1.272583147510886192e-03
1.011000000000000000e+03 1.255696639418601990e-02 1.225850195623934269e-03
1.027000000000000000e+03 1.261047925800085068e-02 1.281279954127967358e-03
1.043000000000000000e+03 1.258237753063440323e-02 1.262175501324236393e-03
1.059000000000000000e+03 1.252708956599235535e-02 1.209563459269702435e-03
1.075000000000000000e+03 1.249971240758895874e-02 1.189258066006004810e-03
1.092000000000000000e+03 1.248233672231435776e-02 1.183974905870854855e-03
1.109000000000000000e+03 1.247507799416780472e-02 1.198985613882541656e-03
1.127000000000000000e+03 1.246142387390136719e-02 1.185560948215425014e-03
1.144000000000000000e+03 1.242240518331527710e-02 1.166690257377922535e-03
1.162000000000000000e+03 1.247236412018537521e-02 1.226265565492212772e-03
1.180000000000000000e+03 1.240526512265205383e-02 1.185098313726484776e-03
1.199000000000000000e+03 1.244935020804405212e-02 1.229858375154435635e-03
1.217000000000000000e+03 1.239847112447023392e-02 1.181881874799728394e-03
1.236000000000000000e+03 1.241141837090253830e-02 1.222017919644713402e-03
1.256000000000000000e+03 1.234503462910652161e-02 1.182153355330228806e-03
1.275000000000000000e+03 1.233867183327674866e-02 1.144708367064595222e-03
1.295000000000000000e+03 1.231433451175689697e-02 1.165800727903842926e-03
1.315000000000000000e+03 1.231359224766492844e-02 1.191122108139097691e-03
1.336000000000000000e+03 1.229087170213460922e-02 1.184638473205268383e-03
1.357000000000000000e+03 1.227599661797285080e-02 1.185842906124889851e-03
1.378000000000000000e+03 1.228219270706176758e-02 1.217545242980122566e-03
1.399000000000000000e+03 1.225765794515609741e-02 1.208177418448030949e-03
1.421000000000000000e+03 1.221575681120157242e-02 1.171387964859604836e-03
1.443000000000000000e+03 1.221398171037435532e-02 1.177041442133486271e-03
1.466000000000000000e+03 1.220191549509763718e-02 1.204125932417809963e-03
1.489000000000000000e+03 1.215948816388845444e-02 1.198661979287862778e-03
1.512000000000000000e+03 1.213721092790365219e-02 1.213206909596920013e-03
1.536000000000000000e+03 1.210214942693710327e-02 1.156451529823243618e-03
1.560000000000000000e+03 1.211178302764892578e-02 1.212852424941956997e-03
1.584000000000000000e+03 1.210367027670145035e-02 1.236391719430685043e-03
1.609000000000000000e+03 1.206396799534559250e-02 1.235986943356692791e-03
1.634000000000000000e+03 1.204892247915267944e-02 1.219359692186117172e-03
1.659000000000000000e+03 1.203436683863401413e-02 1.253336551599204540e-03
1.685000000000000000e+03 1.202812884002923965e-02 1.295077498070895672e-03
1.711000000000000000e+03 1.198326516896486282e-02 1.245413324795663357e-03
1.738000000000000000e+03 1.201050356030464172e-02 1.300540636293590069e-03
1.765000000000000000e+03 1.194619853049516678e-02 1.283789752051234245e-03
1.793000000000000000e+03 1.193682476878166199e-02 1.299146329984068871e-03
1.821000000000000000e+03 1.189522445201873779e-02 1.267231767997145653e-03
1.849000000000000000e+03 1.187411788851022720e-02 1.307275961153209209e-03
1.878000000000000000e+03 1.193108316510915756e-02 1.404774375259876251e-03
1.907000000000000000e+03 1.183780655264854431e-02 1.335821230895817280e-03
1.937000000000000000e+03 1.180214062333106995e-02 1.354852225631475449e-03
1.967000000000000000e+03 1.181439030915498734e-02 1.465512439608573914e-03
1.998000000000000000e+03 1.174633577466011047e-02 1.398985739797353745e-03
2.029000000000000000e+03 1.179845631122589111e-02 1.488947309553623199e-03
2.061000000000000000e+03 1.173602696508169174e-02 1.466442714445292950e-03
2.093000000000000000e+03 1.166233886033296585e-02 1.457067322917282581e-03
2.126000000000000000e+03 1.162889134138822556e-02 1.483036787249147892e-03
2.159000000000000000e+03 1.161368843168020248e-02 1.507522654719650745e-03
2.192000000000000000e+03 1.162106078118085861e-02 1.584952347911894321e-03
2.227000000000000000e+03 1.158782932907342911e-02 1.575080677866935730e-03
2.261000000000000000e+03 1.157408673316240311e-02 1.612650346942245960e-03
2.297000000000000000e+03 1.149509102106094360e-02 1.625147648155689240e-03
2.333000000000000000e+03 1.149903237819671631e-02 1.591502106748521328e-03
2.369000000000000000e+03 1.142955478280782700e-02 1.663371571339666843e-03
2.406000000000000000e+03 1.155972760170698166e-02 1.829143264330923557e-03
2.443000000000000000e+03 1.133572682738304138e-02 1.682420726865530014e-03
2.482000000000000000e+03 1.134690549224615097e-02 1.761958003044128418e-03
2.520000000000000000e+03 1.123508810997009277e-02 1.715436461381614208e-03
2.560000000000000000e+03 1.121909450739622116e-02 1.801075763069093227e-03
2.600000000000000000e+03 1.123052369803190231e-02 1.896829809993505478e-03
2.640000000000000000e+03 1.126697752624750137e-02 1.956635853275656700e-03
2.681000000000000000e+03 1.106972899287939072e-02 1.856147195212543011e-03
2.723000000000000000e+03 1.104997377842664719e-02 1.933060935698449612e-03
2.766000000000000000e+03 1.112890709191560745e-02 2.044085180386900902e-03
2.809000000000000000e+03 1.096170861274003983e-02 2.056695055216550827e-03
2.853000000000000000e+03 1.092135254293680191e-02 2.094894880428910255e-03
2.897000000000000000e+03 1.086063217371702194e-02 2.080583712086081505e-03
2.942000000000000000e+03 1.083074137568473816e-02 2.141250530257821083e-03
2.988000000000000000e+03 1.078116614371538162e-02 2.273108111694455147e-03
3.035000000000000000e+03 1.072942744940519333e-02 2.331612864509224892e-03
3.082000000000000000e+03 1.069317292422056198e-02 2.273358637467026711e-03
3.130000000000000000e+03 1.062062382698059082e-02 2.310569165274500847e-03
3.179000000000000000e+03 1.061212271451950073e-02 2.416178118437528610e-03
3.229000000000000000e+03 1.047874242067337036e-02 2.371523296460509300e-03
3.279000000000000000e+03 1.042231824249029160e-02 2.517039654776453972e-03
3.330000000000000000e+03 1.034554746001958847e-02 2.586204092949628830e-03
3.382000000000000000e+03 1.092773210257291794e-02 2.210283651947975159e-03
3.435000000000000000e+03 1.021179836243391037e-02 2.626148052513599396e-03
3.489000000000000000e+03 1.027656346559524536e-02 2.731275511905550957e-03
3.543000000000000000e+03 1.021438557654619217e-02 2.777518937364220619e-03
3.598000000000000000e+03 1.001355238258838654e-02 2.748386934399604797e-03
3.654000000000000000e+03 1.016621757298707962e-02 3.066895529627799988e-03
3.711000000000000000e+03 1.002416573464870453e-02 2.992442809045314789e-03
3.769000000000000000e+03 9.859483689069747925e-03 2.979892306029796600e-03
3.828000000000000000e+03 9.819551371037960052e-03 3.066515782848000526e-03
3.888000000000000000e+03 9.941594675183296204e-03 3.241379978135228157e-03
3.948000000000000000e+03 9.775520302355289459e-03 3.393185092136263847e-03
4.010000000000000000e+03 9.645036421716213226e-03 3.202060004696249962e-03
4.073000000000000000e+03 9.592022746801376343e-03 3.282872028648853302e-03
4.136000000000000000e+03 9.438025765120983124e-03 3.330218605697154999e-03
4.201000000000000000e+03 9.321953170001506805e-03 3.470446914434432983e-03
4.266000000000000000e+03 9.266946464776992798e-03 3.464254550635814667e-03
4.333000000000000000e+03 9.196319617331027985e-03 3.570801811292767525e-03
4.400000000000000000e+03 9.114906191825866699e-03 3.596059279516339302e-03
4.469000000000000000e+03 9.064880199730396271e-03 3.707536263391375542e-03
4.539000000000000000e+03 8.997038938105106354e-03 3.792719217017292976e-03
4.610000000000000000e+03 8.902464993298053741e-03 3.808726789429783821e-03
4.682000000000000000e+03 8.794245310127735138e-03 3.886932507157325745e-03
4.755000000000000000e+03 8.757123723626136780e-03 4.145240876823663712e-03
4.829000000000000000e+03 8.598429150879383087e-03 4.039203282445669174e-03
4.904000000000000000e+03 8.617745712399482727e-03 4.058019723743200302e-03
4.981000000000000000e+03 8.458825759589672089e-03 4.230473190546035767e-03
5.058000000000000000e+03 8.462534286081790924e-03 4.315222147852182388e-03
5.137000000000000000e+03 8.462596684694290161e-03 4.453521687537431717e-03
5.217000000000000000e+03 8.314459584653377533e-03 4.354962147772312164e-03
5.299000000000000000e+03 8.213758468627929688e-03 4.316250327974557877e-03
5.381000000000000000e+03 8.247482590377330780e-03 4.419038072228431702e-03
5.465000000000000000e+03 8.013997226953506470e-03 4.616471938788890839e-03
5.551000000000000000e+03 8.004295639693737030e-03 4.757603164762258530e-03
5.637000000000000000e+03 7.887500338256359100e-03 4.772907588630914688e-03
5.725000000000000000e+03 7.793396245688199997e-03 4.738449584692716599e-03
5.814000000000000000e+03 7.779324892908334732e-03 4.764711484313011169e-03
5.905000000000000000e+03 7.596468087285757065e-03 5.060291383415460587e-03
5.997000000000000000e+03 7.671894971281290054e-03 4.823206923902034760e-03
6.091000000000000000e+03 7.579284254461526871e-03 5.091497208923101425e-03
6.186000000000000000e+03 7.394058629870414734e-03 5.191594362258911133e-03
6.282000000000000000e+03 7.360472809523344040e-03 5.275864154100418091e-03
6.380000000000000000e+03 7.332488428801298141e-03 5.269187968224287033e-03
6.480000000000000000e+03 7.223109249025583267e-03 5.391737446188926697e-03
6.581000000000000000e+03 7.188348565250635147e-03 5.299051757901906967e-03
6.684000000000000000e+03 7.063280791044235229e-03 5.502163898199796677e-03
6.788000000000000000e+03 6.970542017370462418e-03 5.683921743184328079e-03
6.894000000000000000e+03 6.920037791132926941e-03 5.872258450835943222e-03
7.001000000000000000e+03 6.869008298963308334e-03 5.766617599874734879e-03
7.111000000000000000e+03 6.824016571044921875e-03 5.685692187398672104e-03
7.222000000000000000e+03 6.778051611036062241e-03 5.931376945227384567e-03
7.334000000000000000e+03 6.749032065272331238e-03 5.976960062980651855e-03
7.449000000000000000e+03 6.622834131121635437e-03 5.884225014597177505e-03
7.565000000000000000e+03 6.497730966657400131e-03 5.907814484089612961e-03
7.683000000000000000e+03 6.821685004979372025e-03 6.188474129885435104e-03
7.803000000000000000e+03 6.426167208701372147e-03 6.080770865082740784e-03
7.924000000000000000e+03 6.301483605057001114e-03 6.269541103392839432e-03
8.048000000000000000e+03 6.356267258524894714e-03 6.338236853480339050e-03
8.174000000000000000e+03 6.169758271425962448e-03 6.336689461022615433e-03
8.301000000000000000e+03 6.225332617759704590e-03 6.310679018497467041e-03
8.431000000000000000e+03 5.991526413708925247e-03 6.392860785126686096e-03
8.562000000000000000e+03 6.002743262797594070e-03 6.393446121364831924e-03
8.696000000000000000e+03 6.091736257076263428e-03 6.612813100218772888e-03
8.831000000000000000e+03 6.166264414787292480e-03 6.426505278795957565e-03
8.969000000000000000e+03 5.954112857580184937e-03 6.623303517699241638e-03
9.109000000000000000e+03 5.980337038636207581e-03 6.678704172372817993e-03
9.251000000000000000e+03 5.824925843626260757e-03 6.757607683539390564e-03
9.395000000000000000e+03 5.774228367954492569e-03 7.055813446640968323e-03
9.542000000000000000e+03 5.661632400006055832e-03 6.816258188337087631e-03
9.691000000000000000e+03 5.588538479059934616e-03 6.835091859102249146e-03
9.842000000000000000e+03 5.529243964701890945e-03 6.880149710923433304e-03
9.996000000000000000e+03 5.518523510545492172e-03 7.089606020599603653e-03
1.015200000000000000e+04 5.441062152385711670e-03 7.077757269144058228e-03
1.031000000000000000e+04 5.395867396146059036e-03 7.136713247746229172e-03
1.047100000000000000e+04 5.374110769480466843e-03 7.250564172863960266e-03
1.063400000000000000e+04 5.223544314503669739e-03 7.052015513181686401e-03
1.080000000000000000e+04 5.370629951357841492e-03 7.352756336331367493e-03
1.096800000000000000e+04 5.261790007352828979e-03 7.323168683797121048e-03
1.114000000000000000e+04 5.187371280044317245e-03 7.260919082909822464e-03
1.131300000000000000e+04 5.126389209181070328e-03 7.245900575071573257e-03
1.149000000000000000e+04 5.141460336744785309e-03 7.325509563088417053e-03
1.166900000000000000e+04 5.116530694067478180e-03 7.295630872249603271e-03
1.185100000000000000e+04 5.041140597313642502e-03 7.254933472722768784e-03
1.203600000000000000e+04 4.982442129403352737e-03 7.678925525397062302e-03
1.222400000000000000e+04 4.987314809113740921e-03 7.322037592530250549e-03
1.241400000000000000e+04 4.877936560660600662e-03 7.522798608988523483e-03
1.260800000000000000e+04 4.776576999574899673e-03 7.784118875861167908e-03
1.280500000000000000e+04 4.817633889615535736e-03 7.597366813570261002e-03
1.300500000000000000e+04 4.743282683193683624e-03 7.594701368361711502e-03
1.320700000000000000e+04 4.794920329004526138e-03 7.815004326403141022e-03
1.341300000000000000e+04 4.764021839946508408e-03 7.675038184970617294e-03
1.362300000000000000e+04 4.719565622508525848e-03 8.172273635864257812e-03
1.383500000000000000e+04 4.553684033453464508e-03 7.831244729459285736e-03
1.405100000000000000e+04 4.538684152066707611e-03 7.829957641661167145e-03
1.427000000000000000e+04 4.566969349980354309e-03 7.685149088501930237e-03
1.449300000000000000e+04 4.545374307781457901e-03 7.996655069291591644e-03
1.471900000000000000e+04 4.395057447254657745e-03 7.929545827209949493e-03
1.494900000000000000e+04 4.382158629596233368e-03 8.328701369464397430e-03
1.518200000000000000e+04 4.591197241097688675e-03 8.394184522330760956e-03
1.541900000000000000e+04 4.263183567672967911e-03 8.180468343198299408e-03
1.565900000000000000e+04 4.304628353565931320e-03 8.275509811937808990e-03
1.590300000000000000e+04 4.289636854082345963e-03 8.358112536370754242e-03
1.615100000000000000e+04 4.293466452509164810e-03 8.352112956345081329e-03
1.640300000000000000e+04 4.170002881437540054e-03 8.166929706931114197e-03
1.665900000000000000e+04 4.172708373516798019e-03 8.045559749007225037e-03
1.691900000000000000e+04 4.206907469779253006e-03 8.286675438284873962e-03
1.718300000000000000e+04 4.052797798067331314e-03 8.282317779958248138e-03
1.745100000000000000e+04 4.027748946100473404e-03 8.305120281875133514e-03
1.772300000000000000e+04 4.005641676485538483e-03 8.461139164865016937e-03
1.800000000000000000e+04 4.031542222946882248e-03 8.399002254009246826e-03
1.828100000000000000e+04 3.860510187223553658e-03 8.412295021116733551e-03
1.856600000000000000e+04 3.935054410248994827e-03 8.409167639911174774e-03
1.885600000000000000e+04 3.914664033800363541e-03 8.644343353807926178e-03
1.915000000000000000e+04 4.029313102364540100e-03 8.521967567503452301e-03
1.944800000000000000e+04 3.966576885432004929e-03 8.351906202733516693e-03
1.975200000000000000e+04 3.993078600615262985e-03 8.735797367990016937e-03
2.006000000000000000e+04 3.826852189376950264e-03 8.605116046965122223e-03
2.037300000000000000e+04 3.744361922144889832e-03 8.779027499258518219e-03
2.069100000000000000e+04 3.657862311229109764e-03 8.874966762959957123e-03
2.101300000000000000e+04 3.637884045019745827e-03 8.946624584496021271e-03
2.134100000000000000e+04 3.620990784838795662e-03 8.801341988146305084e-03
2.167400000000000000e+04 3.577757859602570534e-03 8.696769364178180695e-03
2.201200000000000000e+04 3.697446314617991447e-03 9.022094309329986572e-03
2.235600000000000000e+04 3.740178421139717102e-03 9.036970324814319611e-03
2.270400000000000000e+04 3.592100925743579865e-03 8.938786573708057404e-03
2.305900000000000000e+04 3.529208479449152946e-03 8.805383928120136261e-03
2.341800000000000000e+04 3.493238007649779320e-03 8.886867202818393707e-03
2.378400000000000000e+04 3.485416295006871223e-03 8.888078853487968445e-03
2.415500000000000000e+04 3.587442217394709587e-03 8.841295726597309113e-03
2.453100000000000000e+04 3.488053800538182259e-03 9.022351354360580444e-03
2.491400000000000000e+04 3.310977248474955559e-03 9.099706076085567474e-03
2.530300000000000000e+04 3.339793765917420387e-03 9.071686305105686188e-03
2.569700000000000000e+04 3.275199094787240028e-03 8.933031000196933746e-03
2.609800000000000000e+04 3.437672974541783333e-03 9.058089926838874817e-03
2.650500000000000000e+04 3.289243439212441444e-03 9.001844562590122223e-03
2.691900000000000000e+04 3.279177239164710045e-03 8.999829180538654327e-03
2.733900000000000000e+04 3.411733778193593025e-03 8.665773086249828339e-03
2.776500000000000000e+04 3.152164863422513008e-03 9.163603186607360840e-03
2.819800000000000000e+04 3.111873986199498177e-03 9.159543551504611969e-03
2.863800000000000000e+04 3.192944219335913658e-03 9.440381079912185669e-03
2.908500000000000000e+04 3.203655825927853584e-03 8.926889859139919281e-03
2.953900000000000000e+04 3.072810359299182892e-03 9.630207903683185577e-03
3.000000000000000000e+04 3.271461697295308113e-03 9.750884957611560822e-03
3.046800000000000000e+04 3.129457822069525719e-03 9.206120856106281281e-03
3.094300000000000000e+04 3.109559649601578712e-03 9.489646181464195251e-03
3.142600000000000000e+04 3.084624186158180237e-03 9.545021690428256989e-03
3.191600000000000000e+04 3.028748789802193642e-03 9.284542873501777649e-03
3.241400000000000000e+04 2.976398915052413940e-03 9.208541363477706909e-03
3.291900000000000000e+04 2.940235659480094910e-03 9.211087599396705627e-03
3.343300000000000000e+04 3.009328618645668030e-03 9.220022708177566528e-03
3.395400000000000000e+04 2.900432795286178589e-03 9.449685923755168915e-03
3.448400000000000000e+04 2.946601249277591705e-03 9.440516121685504913e-03
3.502200000000000000e+04 2.979566575959324837e-03 9.296038188040256500e-03
3.556800000000000000e+04 2.961661433801054955e-03 9.517261758446693420e-03
3.612300000000000000e+04 2.855978207662701607e-03 9.334955364465713501e-03
3.668700000000000000e+04 2.997240982949733734e-03 9.608237072825431824e-03
3.725900000000000000e+04 2.812242135405540466e-03 9.717121720314025879e-03
3.784000000000000000e+04 2.760208910331130028e-03 9.880252182483673096e-03
3.843000000000000000e+04 2.699801931157708168e-03 9.485715068876743317e-03
3.903000000000000000e+04 2.708209445700049400e-03 9.571117348968982697e-03
3.963900000000000000e+04 2.744025317952036858e-03 9.636945091187953949e-03
4.025700000000000000e+04 2.728194696828722954e-03 9.595050476491451263e-03
4.088500000000000000e+04 2.766775665804743767e-03 9.601808153092861176e-03
4.152300000000000000e+04 2.707648323848843575e-03 9.487361647188663483e-03
4.217100000000000000e+04 2.585619455203413963e-03 9.637224487960338593e-03
4.282800000000000000e+04 2.618441591039299965e-03 9.783034212887287140e-03
4.349700000000000000e+04 2.580913947895169258e-03 9.592385962605476379e-03
4.417500000000000000e+04 2.485368167981505394e-03 9.736847132444381714e-03
4.486400000000000000e+04 2.734802896156907082e-03 9.374517016112804413e-03
4.556400000000000000e+04 2.560371300205588341e-03 9.968337602913379669e-03
4.627500000000000000e+04 2.555382903665304184e-03 9.725934825837612152e-03
4.699700000000000000e+04 2.478334354236721992e-03 9.561511687934398651e-03
4.773000000000000000e+04 2.541580935940146446e-03 9.850502945482730865e-03
4.847400000000000000e+04 2.538725500926375389e-03 9.807799011468887329e-03
4.923100000000000000e+04 2.563442336395382881e-03 9.950517676770687103e-03
4.999900000000000000e+04 2.558075590059161186e-03 9.704059921205043793e-03


==> dat/astronaut30exp6_n.dat <==
1.000000000000000000e+00 1.664210706949234009e-01 9.969270229339599609e-02
2.000000000000000000e+00 1.122406348586082458e-01 9.460109472274780273e-02
3.000000000000000000e+00 7.738818228244781494e-02 1.079530119895935059e-01
4.000000000000000000e+00 5.403644219040870667e-02 1.277807354927062988e-01
5.000000000000000000e+00 3.617166355252265930e-02 1.456688642501831055e-01
6.000000000000000000e+00 2.314183115959167480e-02 1.669108122587203979e-01
7.000000000000000000e+00 1.648272201418876648e-02 1.822324246168136597e-01
8.000000000000000000e+00 1.180156972259283066e-02 1.990136653184890747e-01
9.000000000000000000e+00 8.953203447163105011e-03 2.124482989311218262e-01
1.000000000000000000e+01 7.272714748978614807e-03 2.235066443681716919e-01
1.100000000000000000e+01 6.091403309255838394e-03 2.332224845886230469e-01
1.200000000000000000e+01 5.456330720335245132e-03 2.417494505643844604e-01
1.300000000000000000e+01 5.121253896504640579e-03 2.481930106878280640e-01
1.400000000000000000e+01 4.944255109876394272e-03 2.536935508251190186e-01
1.500000000000000000e+01 4.880881402641534805e-03 2.580615878105163574e-01
1.600000000000000000e+01 4.847767762839794159e-03 2.616367638111114502e-01
1.700000000000000000e+01 4.856751766055822372e-03 2.647823989391326904e-01
1.800000000000000000e+01 4.891238175332546234e-03 2.677183151245117188e-01
1.900000000000000000e+01 4.923861008137464523e-03 2.694503366947174072e-01
2.000000000000000000e+01 4.970800597220659256e-03 2.715674936771392822e-01
2.100000000000000000e+01 5.013170652091503143e-03 2.731496393680572510e-01
2.200000000000000000e+01 5.044667981564998627e-03 2.742513120174407959e-01
2.300000000000000000e+01 5.085627082735300064e-03 2.752231657505035400e-01
2.400000000000000000e+01 5.118934903293848038e-03 2.761790454387664795e-01
2.500000000000000000e+01 5.146764218807220459e-03 2.769327461719512939e-01
2.600000000000000000e+01 5.163777619600296021e-03 2.776416540145874023e-01
2.700000000000000000e+01 5.194909404963254929e-03 2.782106101512908936e-01
2.800000000000000000e+01 5.200308281928300858e-03 2.782925367355346680e-01
2.900000000000000000e+01 5.219111219048500061e-03 2.788179814815521240e-01
3.000000000000000000e+01 5.216192919760942459e-03 2.788790762424468994e-01
3.100000000000000000e+01 5.214667413383722305e-03 2.786827385425567627e-01
3.200000000000000000e+01 5.209900438785552979e-03 2.787317931652069092e-01
3.300000000000000000e+01 5.215028766542673111e-03 2.790597677230834961e-01
3.400000000000000000e+01 5.196491722017526627e-03 2.783358991146087646e-01
3.500000000000000000e+01 5.182780791074037552e-03 2.782283127307891846e-01
3.600000000000000000e+01 5.171860102564096451e-03 2.779463231563568115e-01
3.700000000000000000e+01 5.162372719496488571e-03 2.775861918926239014e-01
3.800000000000000000e+01 5.118987988680601120e-03 2.766493260860443115e-01
3.900000000000000000e+01 5.113346502184867859e-03 2.764534652233123779e-01
4.000000000000000000e+01 5.092209670692682266e-03 2.758871912956237793e-01
4.100000000000000000e+01 5.080814938992261887e-03 2.756947875022888184e-01
4.200000000000000000e+01 5.047546699643135071e-03 2.746272683143615723e-01
4.300000000000000000e+01 5.021868739277124405e-03 2.737740576267242432e-01
4.400000000000000000e+01 5.017995368689298630e-03 2.734244763851165771e-01
4.500000000000000000e+01 5.000804085284471512e-03 2.725776433944702148e-01
4.600000000000000000e+01 4.974721465259790421e-03 2.716023623943328857e-01
4.700000000000000000e+01 4.963105544447898865e-03 2.704243063926696777e-01
4.800000000000000000e+01 4.941146355122327805e-03 2.694342136383056641e-01
4.900000000000000000e+01 4.926477093249559402e-03 2.693639695644378662e-01
5.000000000000000000e+01 4.911466501653194427e-03 2.688567936420440674e-01
5.100000000000000000e+01 4.891866352409124374e-03 2.677985131740570068e-01
5.200000000000000000e+01 4.875521641224622726e-03 2.674891650676727295e-01
5.300000000000000000e+01 4.860783461481332779e-03 2.655195295810699463e-01
5.400000000000000000e+01 4.857449326664209366e-03 2.667951881885528564e-01
5.500000000000000000e+01 4.839451052248477936e-03 2.645587623119354248e-01
5.600000000000000000e+01 4.835688043385744095e-03 2.647675573825836182e-01
5.700000000000000000e+01 4.829599056392908096e-03 2.645296752452850342e-01
5.800000000000000000e+01 4.824133589863777161e-03 2.634719908237457275e-01
5.900000000000000000e+01 4.816826898604631424e-03 2.639558613300323486e-01
6.000000000000000000e+01 4.816086497157812119e-03 2.622511684894561768e-01
6.100000000000000000e+01 4.806630313396453857e-03 2.617449462413787842e-01
6.200000000000000000e+01 4.802349489182233810e-03 2.624067664146423340e-01
6.300000000000000000e+01 4.796346183866262436e-03 2.612471580505371094e-01
6.400000000000000000e+01 4.793027881532907486e-03 2.604933381080627441e-01
6.500000000000000000e+01 4.785378929227590561e-03 2.604486644268035889e-01
6.600000000000000000e+01 4.783643875271081924e-03 2.600443661212921143e-01
6.700000000000000000e+01 4.773240070790052414e-03 2.609398066997528076e-01
6.800000000000000000e+01 4.778482019901275635e-03 2.593533396720886230e-01
6.900000000000000000e+01 4.762451630085706711e-03 2.600976526737213135e-01
7.000000000000000000e+01 4.754380788654088974e-03 2.602199018001556396e-01
7.100000000000000000e+01 4.755504895001649857e-03 2.610488235950469971e-01
7.200000000000000000e+01 4.752103704959154129e-03 2.607037127017974854e-01
7.300000000000000000e+01 4.753033164888620377e-03 2.589356005191802979e-01
7.500000000000000000e+01 4.743045195937156677e-03 2.615191638469696045e-01
7.600000000000000000e+01 4.749364685267210007e-03 2.603497803211212158e-01
7.700000000000000000e+01 4.739276133477687836e-03 2.604999244213104248e-01
7.800000000000000000e+01 4.741684067994356155e-03 2.601606845855712891e-01
7.900000000000000000e+01 4.737980663776397705e-03 2.603736221790313721e-01
8.100000000000000000e+01 4.734186921268701553e-03 2.598482370376586914e-01
8.200000000000000000e+01 4.734492395073175430e-03 2.600759267807006836e-01
8.300000000000000000e+01 4.736091475933790207e-03 2.606934905052185059e-01
8.400000000000000000e+01 4.735075868666172028e-03 2.608908116817474365e-01
8.600000000000000000e+01 4.731988999992609024e-03 2.596356272697448730e-01
8.700000000000000000e+01 4.731337074190378189e-03 2.601076662540435791e-01
8.900000000000000000e+01 4.731279332190752029e-03 2.598722577095031738e-01
9.000000000000000000e+01 4.732218571007251740e-03 2.609278261661529541e-01
9.100000000000000000e+01 4.731649998575448990e-03 2.605781257152557373e-01
9.300000000000000000e+01 4.727983381599187851e-03 2.593552768230438232e-01
9.400000000000000000e+01 4.729568958282470703e-03 2.600119411945343018e-01
9.600000000000000000e+01 4.726995248347520828e-03 2.598481476306915283e-01
9.700000000000000000e+01 4.727254621684551239e-03 2.597047388553619385e-01
9.900000000000000000e+01 4.726168699562549591e-03 2.595631182193756104e-01
1.000000000000000000e+02 4.726663231849670410e-03 2.600804567337036133e-01
1.020000000000000000e+02 4.728302825242280960e-03 2.588109672069549561e-01
1.030000000000000000e+02 4.724326077848672867e-03 2.598706781864166260e-01
1.050000000000000000e+02 4.725072067230939865e-03 2.588480710983276367e-01
1.070000000000000000e+02 4.725323989987373352e-03 2.585854828357696533e-01
1.080000000000000000e+02 4.723811987787485123e-03 2.598020136356353760e-01
1.100000000000000000e+02 4.723890684545040131e-03 2.597983181476593018e-01
1.120000000000000000e+02 4.723012447357177734e-03 2.589205205440521240e-01
1.140000000000000000e+02 4.723041318356990814e-03 2.593234479427337646e-01
1.150000000000000000e+02 4.723381716758012772e-03 2.590539753437042236e-01
1.170000000000000000e+02 4.722410347312688828e-03 2.595264613628387451e-01
1.190000000000000000e+02 4.723210353404283524e-03 2.594820559024810791e-01
1.210000000000000000e+02 4.722812213003635406e-03 2.603189945220947266e-01
1.230000000000000000e+02 4.721366800367832184e-03 2.591284513473510742e-01
1.250000000000000000e+02 4.721560981124639511e-03 2.592383921146392822e-01
1.270000000000000000e+02 4.720940720289945602e-03 2.603720724582672119e-01
1.290000000000000000e+02 4.720629192888736725e-03 2.595571875572204590e-01
1.310000000000000000e+02 4.719537682831287384e-03 2.592166364192962646e-01
1.330000000000000000e+02 4.721892066299915314e-03 2.602213025093078613e-01
1.350000000000000000e+02 4.720922559499740601e-03 2.599307596683502197e-01
1.370000000000000000e+02 4.720504861325025558e-03 2.595753967761993408e-01
1.390000000000000000e+02 4.720212891697883606e-03 2.601827085018157959e-01
1.410000000000000000e+02 4.721245262771844864e-03 2.607299983501434326e-01
1.430000000000000000e+02 4.720982629805803299e-03 2.599312067031860352e-01
1.460000000000000000e+02 4.718719515949487686e-03 2.596757113933563232e-01
1.480000000000000000e+02 4.719810094684362411e-03 2.600960135459899902e-01
1.500000000000000000e+02 4.718946758657693863e-03 2.594624459743499756e-01
1.530000000000000000e+02 4.717134404927492142e-03 2.591694593429565430e-01
1.550000000000000000e+02 4.717579111456871033e-03 2.593374848365783691e-01
1.570000000000000000e+02 4.719453398138284683e-03 2.586768865585327148e-01
1.600000000000000000e+02 4.716760013252496719e-03 2.597416639328002930e-01
1.620000000000000000e+02 4.718961659818887711e-03 2.600404322147369385e-01
1.650000000000000000e+02 4.717312287539243698e-03 2.595981955528259277e-01
1.670000000000000000e+02 4.718383774161338806e-03 2.586170732975006104e-01
1.700000000000000000e+02 4.717677365988492966e-03 2.587389051914215088e-01
1.730000000000000000e+02 4.717834293842315674e-03 2.595323622226715088e-01
1.750000000000000000e+02 4.716934170573949814e-03 2.599076032638549805e-01
1.780000000000000000e+02 4.717571195214986801e-03 2.601698338985443115e-01
1.810000000000000000e+02 4.717416595667600632e-03 2.590696513652801514e-01
1.840000000000000000e+02 4.716963972896337509e-03 2.597520053386688232e-01
1.870000000000000000e+02 4.717582371085882187e-03 2.601373195648193359e-01
1.900000000000000000e+02 4.717422649264335632e-03 2.587126493453979492e-01
1.930000000000000000e+02 4.716472234576940536e-03 2.589445710182189941e-01
1.960000000000000000e+02 4.715507850050926208e-03 2.592392265796661377e-01
1.990000000000000000e+02 4.717773292213678360e-03 2.592879235744476318e-01
2.020000000000000000e+02 4.716244526207447052e-03 2.591105699539184570e-01
2.050000000000000000e+02 4.717066418379545212e-03 2.590411007404327393e-01
2.080000000000000000e+02 4.715536255389451981e-03 2.598357796669006348e-01
2.110000000000000000e+02 4.716197960078716278e-03 2.592897117137908936e-01
2.150000000000000000e+02 4.715030081570148468e-03 2.597715258598327637e-01
2.180000000000000000e+02 4.717016592621803284e-03 2.598525583744049072e-01
2.210000000000000000e+02 4.716204013675451279e-03 2.600838840007781982e-01
2.250000000000000000e+02 4.714551847428083420e-03 2.593742907047271729e-01
2.280000000000000000e+02 4.714999813586473465e-03 2.592782676219940186e-01
2.320000000000000000e+02 4.716517403721809387e-03 2.604293227195739746e-01
2.360000000000000000e+02 4.714236129075288773e-03 2.599763274192810059e-01
2.390000000000000000e+02 4.716822877526283264e-03 2.589246928691864014e-01
2.430000000000000000e+02 4.716792609542608261e-03 2.583510577678680420e-01
2.470000000000000000e+02 4.714240785688161850e-03 2.593193948268890381e-01
2.510000000000000000e+02 4.713383037596940994e-03 2.596800625324249268e-01
2.550000000000000000e+02 4.714775364845991135e-03 2.600685060024261475e-01
2.590000000000000000e+02 4.716774914413690567e-03 2.595129013061523438e-01
2.630000000000000000e+02 4.713845904916524887e-03 2.595302164554595947e-01
2.670000000000000000e+02 4.713464062660932541e-03 2.594209909439086914e-01
2.710000000000000000e+02 4.713353700935840607e-03 2.595084607601165771e-01
2.750000000000000000e+02 4.714069422334432602e-03 2.593391835689544678e-01
2.790000000000000000e+02 4.714548122137784958e-03 2.596726119518280029e-01
2.840000000000000000e+02 4.713831469416618347e-03 2.589135169982910156e-01
2.880000000000000000e+02 4.714398179203271866e-03 2.593034505844116211e-01
2.930000000000000000e+02 4.714280366897583008e-03 2.589152753353118896e-01
2.970000000000000000e+02 4.713383037596940994e-03 2.594629228115081787e-01
3.020000000000000000e+02 4.713518079370260239e-03 2.592847645282745361e-01
3.070000000000000000e+02 4.716266412287950516e-03 2.584704756736755371e-01
3.110000000000000000e+02 4.712617490440607071e-03 2.594216763973236084e-01
3.160000000000000000e+02 4.716825671494007111e-03 2.607560157775878906e-01
3.210000000000000000e+02 4.712278489023447037e-03 2.593246996402740479e-01
3.260000000000000000e+02 4.713068250566720963e-03 2.595427930355072021e-01
3.310000000000000000e+02 4.718609154224395752e-03 2.576857507228851318e-01
3.360000000000000000e+02 4.712529014796018600e-03 2.597162127494812012e-01
3.420000000000000000e+02 4.712170455604791641e-03 2.591861784458160400e-01
3.470000000000000000e+02 4.712390247732400894e-03 2.589464783668518066e-01
3.530000000000000000e+02 4.712691064924001694e-03 2.601685822010040283e-01
3.580000000000000000e+02 4.712212365120649338e-03 2.591790258884429932e-01
3.640000000000000000e+02 4.712475929409265518e-03 2.589948475360870361e-01
3.690000000000000000e+02 4.712987691164016724e-03 2.588552534580230713e-01
3.750000000000000000e+02 4.715642426162958145e-03 2.582559287548065186e-01
3.810000000000000000e+02 4.713532049208879471e-03 2.605418860912322998e-01
3.870000000000000000e+02 4.712441470474004745e-03 2.600243389606475830e-01
3.930000000000000000e+02 4.711461719125509262e-03 2.590183317661285400e-01
3.990000000000000000e+02 4.712200723588466644e-03 2.591662704944610596e-01
4.050000000000000000e+02 4.712661262601613998e-03 2.602333128452301025e-01
4.120000000000000000e+02 4.711642395704984665e-03 2.595714032649993896e-01
4.180000000000000000e+02 4.713322967290878296e-03 2.601431310176849365e-01
4.250000000000000000e+02 4.712182562798261642e-03 2.599427402019500732e-01
4.310000000000000000e+02 4.712556023150682449e-03 2.601875662803649902e-01
4.380000000000000000e+02 4.713935311883687973e-03 2.586115300655364990e-01
4.450000000000000000e+02 4.712759982794523239e-03 2.600800096988677979e-01
4.520000000000000000e+02 4.710507113486528397e-03 2.593425214290618896e-01
4.590000000000000000e+02 4.713580012321472168e-03 2.606624066829681396e-01
4.660000000000000000e+02 4.710294306278228760e-03 2.595388293266296387e-01
4.730000000000000000e+02 4.713370930403470993e-03 2.605849504470825195e-01
4.810000000000000000e+02 4.711506422609090805e-03 2.597249150276184082e-01
4.880000000000000000e+02 4.710448905825614929e-03 2.589322626590728760e-01
4.960000000000000000e+02 4.711534827947616577e-03 2.594528794288635254e-01
5.030000000000000000e+02 4.713261034339666367e-03 2.585305273532867432e-01
5.110000000000000000e+02 4.710240755230188370e-03 2.595019340515136719e-01
5.190000000000000000e+02 4.710616543889045715e-03 2.596400678157806396e-01
5.270000000000000000e+02 4.710589069873094559e-03 2.598672211170196533e-01
5.360000000000000000e+02 4.709720145910978317e-03 2.594744265079498291e-01
5.440000000000000000e+02 4.710356704890727997e-03 2.600411176681518555e-01
5.530000000000000000e+02 4.711424931883811951e-03 2.587140798568725586e-01
5.610000000000000000e+02 4.711704328656196594e-03 2.601352930068969727e-01
5.700000000000000000e+02 4.709358792752027512e-03 2.593147456645965576e-01
5.790000000000000000e+02 4.710475448518991470e-03 2.589660286903381348e-01
5.880000000000000000e+02 4.710550419986248016e-03 2.596670091152191162e-01
5.970000000000000000e+02 4.710920620709657669e-03 2.585975527763366699e-01
6.060000000000000000e+02 4.710271954536437988e-03 2.598232030868530273e-01
6.160000000000000000e+02 4.709504079073667526e-03 2.596381008625030518e-01
6.250000000000000000e+02 4.709736909717321396e-03 2.586648166179656982e-01
6.350000000000000000e+02 4.709069617092609406e-03 2.597184181213378906e-01
6.450000000000000000e+02 4.709119442850351334e-03 2.588996589183807373e-01
6.550000000000000000e+02 4.710796754807233810e-03 2.604121863842010498e-01
6.650000000000000000e+02 4.708705004304647446e-03 2.599762082099914551e-01
6.760000000000000000e+02 4.708307795226573944e-03 2.591445744037628174e-01
6.860000000000000000e+02 4.709567409008741379e-03 2.597357332706451416e-01
6.970000000000000000e+02 4.708773922175168991e-03 2.601094543933868408e-01
7.080000000000000000e+02 4.708736669272184372e-03 2.599362432956695557e-01
7.190000000000000000e+02 4.708091262727975845e-03 2.591754198074340820e-01
7.300000000000000000e+02 4.707854241132736206e-03 2.595401406288146973e-01
7.420000000000000000e+02 4.707950633019208908e-03 2.598766386508941650e-01
7.530000000000000000e+02 4.707245156168937683e-03 2.594355344772338867e-01
7.650000000000000000e+02 4.707728046923875809e-03 2.591475248336791992e-01
7.770000000000000000e+02 4.706804174929857254e-03 2.593024671077728271e-01
7.890000000000000000e+02 4.706952255219221115e-03 2.598012685775756836e-01
8.010000000000000000e+02 4.706545267254114151e-03 2.596248090267181396e-01
8.140000000000000000e+02 4.706520587205886841e-03 2.596625685691833496e-01
8.270000000000000000e+02 4.706453997641801834e-03 2.594661116600036621e-01
8.390000000000000000e+02 4.705802071839570999e-03 2.593965828418731689e-01
8.530000000000000000e+02 4.706093575805425644e-03 2.596797645092010498e-01
8.660000000000000000e+02 4.705511964857578278e-03 2.601116895675659180e-01
8.790000000000000000e+02 4.705798346549272537e-03 2.589388489723205566e-01
8.930000000000000000e+02 4.704748746007680893e-03 2.594457566738128662e-01
9.070000000000000000e+02 4.705545958131551743e-03 2.600380480289459229e-01
9.210000000000000000e+02 4.703896585851907730e-03 2.596167325973510742e-01
9.360000000000000000e+02 4.704089369624853134e-03 2.601841390132904053e-01
9.500000000000000000e+02 4.703877028077840805e-03 2.592417895793914795e-01
9.650000000000000000e+02 4.703026264905929565e-03 2.592676877975463867e-01
9.800000000000000000e+02 4.703227896243333817e-03 2.593909204006195068e-01
9.950000000000000000e+02 4.702474456280469894e-03 2.598369419574737549e-01
1.011000000000000000e+03 4.702795762568712234e-03 2.589531540870666504e-01
1.027000000000000000e+03 4.701486323028802872e-03 2.598189413547515869e-01
1.043000000000000000e+03 4.702004138380289078e-03 2.587361633777618408e-01
1.059000000000000000e+03 4.700105171650648117e-03 2.591928243637084961e-01
1.075000000000000000e+03 4.700148012489080429e-03 2.596238553524017334e-01
1.092000000000000000e+03 4.699704702943563461e-03 2.592968940734863281e-01
1.109000000000000000e+03 4.699771758168935776e-03 2.599815428256988525e-01
1.127000000000000000e+03 4.698703531175851822e-03 2.592212259769439697e-01
1.144000000000000000e+03 4.697726573795080185e-03 2.591339051723480225e-01
1.162000000000000000e+03 4.696970339864492416e-03 2.594608068466186523e-01
1.180000000000000000e+03 4.697316791862249374e-03 2.592912614345550537e-01
1.199000000000000000e+03 4.696805030107498169e-03 2.587984502315521240e-01
1.217000000000000000e+03 4.695570562034845352e-03 2.589263617992401123e-01
1.236000000000000000e+03 4.695865325629711151e-03 2.597070634365081787e-01
1.256000000000000000e+03 4.694107454270124435e-03 2.598767280578613281e-01
1.275000000000000000e+03 4.692142829298973083e-03 2.594324946403503418e-01
1.295000000000000000e+03 4.692512098699808121e-03 2.597987651824951172e-01
1.315000000000000000e+03 4.691780079156160355e-03 2.596762478351593018e-01
1.336000000000000000e+03 4.691869486123323441e-03 2.589327394962310791e-01
1.357000000000000000e+03 4.690484609454870224e-03 2.596723139286041260e-01
1.378000000000000000e+03 4.687713924795389175e-03 2.596579492092132568e-01
1.399000000000000000e+03 4.688446875661611557e-03 2.594711482524871826e-01
1.421000000000000000e+03 4.686353262513875961e-03 2.590532004833221436e-01
1.443000000000000000e+03 4.685328807681798935e-03 2.589722871780395508e-01
1.466000000000000000e+03 4.683537408709526062e-03 2.595011889934539795e-01
1.489000000000000000e+03 4.683129489421844482e-03 2.594538033008575439e-01
1.512000000000000000e+03 4.682118538767099380e-03 2.596566081047058105e-01
1.536000000000000000e+03 4.680281970649957657e-03 2.595492899417877197e-01
1.560000000000000000e+03 4.679448902606964111e-03 2.589682042598724365e-01
1.584000000000000000e+03 4.675873089581727982e-03 2.594703137874603271e-01
1.609000000000000000e+03 4.673415329307317734e-03 2.594247460365295410e-01
1.634000000000000000e+03 4.672650247812271118e-03 2.598719894886016846e-01
1.659000000000000000e+03 4.671446979045867920e-03 2.598868906497955322e-01
1.685000000000000000e+03 4.667220637202262878e-03 2.598195672035217285e-01
1.711000000000000000e+03 4.667182452976703644e-03 2.600132226943969727e-01
1.738000000000000000e+03 4.665576852858066559e-03 2.591243088245391846e-01
1.765000000000000000e+03 4.660088568925857544e-03 2.590065300464630127e-01
1.793000000000000000e+03 4.655841272324323654e-03 2.594766020774841309e-01
1.821000000000000000e+03 4.653657320886850357e-03 2.595710456371307373e-01
1.849000000000000000e+03 4.648973233997821808e-03 2.594823241233825684e-01
1.878000000000000000e+03 4.645300563424825668e-03 2.592428624629974365e-01
1.907000000000000000e+03 4.641596693545579910e-03 2.597776353359222412e-01
1.937000000000000000e+03 4.637006204575300217e-03 2.593106627464294434e-01
1.967000000000000000e+03 4.631846677511930466e-03 2.595195770263671875e-01
1.998000000000000000e+03 4.623002372682094574e-03 2.590213119983673096e-01
2.029000000000000000e+03 4.618770908564329147e-03 2.590965926647186279e-01
2.061000000000000000e+03 4.610931966453790665e-03 2.597741782665252686e-01
2.093000000000000000e+03 4.604311194270849228e-03 2.594000995159149170e-01
2.126000000000000000e+03 4.596024286001920700e-03 2.595477402210235596e-01
2.159000000000000000e+03 4.585636314004659653e-03 2.598627507686614990e-01
2.192000000000000000e+03 4.577226471155881882e-03 2.595890760421752930e-01
2.227000000000000000e+03 4.568973090499639511e-03 2.594627141952514648e-01
2.261000000000000000e+03 4.551829770207405090e-03 2.595153450965881348e-01
2.297000000000000000e+03 4.539763089269399643e-03 2.596744000911712646e-01
2.333000000000000000e+03 4.524459596723318100e-03 2.594915926456451416e-01
2.369000000000000000e+03 4.521314054727554321e-03 2.595595121383666992e-01
2.406000000000000000e+03 4.495599772781133652e-03 2.597596049308776855e-01
2.443000000000000000e+03 4.475546069443225861e-03 2.597205936908721924e-01
2.482000000000000000e+03 4.457808565348386765e-03 2.599343657493591309e-01
2.520000000000000000e+03 4.435818176716566086e-03 2.597860991954803467e-01
2.560000000000000000e+03 4.412759561091661453e-03 2.595558166503906250e-01
2.600000000000000000e+03 4.409607965499162674e-03 2.597364485263824463e-01
2.640000000000000000e+03 4.389885812997817993e-03 2.604273557662963867e-01
2.681000000000000000e+03 4.346734378486871719e-03 2.598976790904998779e-01
2.723000000000000000e+03 4.324527923017740250e-03 2.599008977413177490e-01
2.766000000000000000e+03 4.299077671021223068e-03 2.606363594532012939e-01
2.809000000000000000e+03 4.305637907236814499e-03 2.601199746131896973e-01
2.853000000000000000e+03 4.242751281708478928e-03 2.601546347141265869e-01
2.897000000000000000e+03 4.212272353470325470e-03 2.596289217472076416e-01
2.942000000000000000e+03 4.173635970801115036e-03 2.606889009475708008e-01
2.988000000000000000e+03 4.125418607145547867e-03 2.600046992301940918e-01
3.035000000000000000e+03 4.100412596017122269e-03 2.603579163551330566e-01
3.082000000000000000e+03 4.079398233443498611e-03 2.607592642307281494e-01
3.130000000000000000e+03 4.053392913192510605e-03 2.606692016124725342e-01
3.179000000000000000e+03 4.011273849755525589e-03 2.609970271587371826e-01
3.229000000000000000e+03 3.940237686038017273e-03 2.600130736827850342e-01
3.279000000000000000e+03 3.939555492252111435e-03 2.605574131011962891e-01
3.330000000000000000e+03 3.867129562422633171e-03 2.602685093879699707e-01
3.382000000000000000e+03 3.808856243267655373e-03 2.602152228355407715e-01
3.435000000000000000e+03 3.769707167521119118e-03 2.608095705509185791e-01
3.489000000000000000e+03 3.792658215388655663e-03 2.604156732559204102e-01
3.543000000000000000e+03 3.751333802938461304e-03 2.603117823600769043e-01
3.598000000000000000e+03 3.687103278934955597e-03 2.612176835536956787e-01
3.654000000000000000e+03 3.646370023488998413e-03 2.612490952014923096e-01
3.711000000000000000e+03 3.598369657993316650e-03 2.609138786792755127e-01
3.769000000000000000e+03 3.608492901548743248e-03 2.615934312343597412e-01
3.828000000000000000e+03 3.502966836094856262e-03 2.612330019474029541e-01
3.888000000000000000e+03 3.500396152958273888e-03 2.616782784461975098e-01
3.948000000000000000e+03 3.463770961388945580e-03 2.607538104057312012e-01
4.010000000000000000e+03 3.514678915962576866e-03 2.613121569156646729e-01
4.073000000000000000e+03 3.463746048510074615e-03 2.621524333953857422e-01
4.136000000000000000e+03 3.346654819324612617e-03 2.611196637153625488e-01
4.201000000000000000e+03 3.292611800134181976e-03 2.610755264759063721e-01
4.266000000000000000e+03 3.290045075118541718e-03 2.614286243915557861e-01
4.333000000000000000e+03 3.356747562065720558e-03 2.620170414447784424e-01
4.400000000000000000e+03 3.196114441379904747e-03 2.614931762218475342e-01
4.469000000000000000e+03 3.157950937747955322e-03 2.616272568702697754e-01
4.539000000000000000e+03 3.207031637430191040e-03 2.621021568775177002e-01
4.610000000000000000e+03 3.120618639513850212e-03 2.616938650608062744e-01
4.682000000000000000e+03 3.277650102972984314e-03 2.625239193439483643e-01
4.755000000000000000e+03 3.064269199967384338e-03 2.611235082149505615e-01
4.829000000000000000e+03 3.071749350056052208e-03 2.624598443508148193e-01
4.904000000000000000e+03 2.989649074152112007e-03 2.619790434837341309e-01
4.981000000000000000e+03 3.008615458384156227e-03 2.626385986804962158e-01
5.058000000000000000e+03 2.985733328387141228e-03 2.624016404151916504e-01
5.137000000000000000e+03 2.877146238461136818e-03 2.617602646350860596e-01
5.217000000000000000e+03 2.880092477425932884e-03 2.621327638626098633e-01
5.299000000000000000e+03 2.895086305215954781e-03 2.626974880695343018e-01
5.381000000000000000e+03 2.889589406549930573e-03 2.617811262607574463e-01
5.465000000000000000e+03 2.874370897188782692e-03 2.631508111953735352e-01
5.551000000000000000e+03 2.774622524157166481e-03 2.611838579177856445e-01
5.637000000000000000e+03 3.040728857740759850e-03 2.634080946445465088e-01
5.725000000000000000e+03 2.667288528755307198e-03 2.619443833827972412e-01
5.814000000000000000e+03 2.893472323194146156e-03 2.609032392501831055e-01
5.905000000000000000e+03 2.714439993724226952e-03 2.619481086730957031e-01
5.997000000000000000e+03 2.615088364109396935e-03 2.615647017955780029e-01
6.091000000000000000e+03 2.616359852254390717e-03 2.619697749614715576e-01
6.186000000000000000e+03 2.596233738586306572e-03 2.614689171314239502e-01
6.282000000000000000e+03 2.617288380861282349e-03 2.627817988395690918e-01
6.380000000000000000e+03 2.569964388385415077e-03 2.630932033061981201e-01
6.480000000000000000e+03 2.558775478973984718e-03 2.624278962612152100e-01
6.581000000000000000e+03 2.543502952903509140e-03 2.623839676380157471e-01
6.684000000000000000e+03 2.543832408264279366e-03 2.631709873676300049e-01
6.788000000000000000e+03 2.438932890072464943e-03 2.623733580112457275e-01
6.894000000000000000e+03 2.577288774773478508e-03 2.627135217189788818e-01
7.001000000000000000e+03 2.364062005653977394e-03 2.624422609806060791e-01
7.111000000000000000e+03 2.541715977713465691e-03 2.620825171470642090e-01
7.222000000000000000e+03 2.920622937381267548e-03 2.659063339233398438e-01
7.334000000000000000e+03 2.495364984497427940e-03 2.631830871105194092e-01
7.449000000000000000e+03 2.332211239263415337e-03 2.630020081996917725e-01
7.565000000000000000e+03 2.329068491235375404e-03 2.625959217548370361e-01
7.683000000000000000e+03 2.300271531566977501e-03 2.623181045055389404e-01
7.803000000000000000e+03 2.295282669365406036e-03 2.620811462402343750e-01
7.924000000000000000e+03 2.236922504380345345e-03 2.620394825935363770e-01
8.048000000000000000e+03 2.227060729637742043e-03 2.621291577816009521e-01
8.174000000000000000e+03 2.239253837615251541e-03 2.627761662006378174e-01
8.301000000000000000e+03 2.671808702871203423e-03 2.635731399059295654e-01
8.431000000000000000e+03 2.213298575952649117e-03 2.625450193881988525e-01
8.562000000000000000e+03 2.168774604797363281e-03 2.628645598888397217e-01
8.696000000000000000e+03 2.219740068539977074e-03 2.633062899112701416e-01
8.831000000000000000e+03 2.160454867407679558e-03 2.622726261615753174e-01
8.969000000000000000e+03 2.374352421611547470e-03 2.636953592300415039e-01
9.109000000000000000e+03 2.440691227093338966e-03 2.629043161869049072e-01
9.251000000000000000e+03 2.202037023380398750e-03 2.629534900188446045e-01
9.395000000000000000e+03 2.132115885615348816e-03 2.622014284133911133e-01
9.542000000000000000e+03 2.129537751898169518e-03 2.631718218326568604e-01
9.691000000000000000e+03 2.054158831015229225e-03 2.626722455024719238e-01
9.842000000000000000e+03 2.231281949207186699e-03 2.636407017707824707e-01
9.996000000000000000e+03 2.100746845826506615e-03 2.624364495277404785e-01
1.015200000000000000e+04 1.961181173101067543e-03 2.622410356998443604e-01
1.031000000000000000e+04 2.046463079750537872e-03 2.631547749042510986e-01
1.047100000000000000e+04 2.102557569742202759e-03 2.631815373897552490e-01
1.063400000000000000e+04 2.099249279126524925e-03 2.623153030872344971e-01
1.080000000000000000e+04 1.928052050061523914e-03 2.621976435184478760e-01
1.096800000000000000e+04 2.272466197609901428e-03 2.636437118053436279e-01
1.114000000000000000e+04 2.007066505029797554e-03 2.629049718379974365e-01
1.131300000000000000e+04 2.059938153252005577e-03 2.634846866130828857e-01
1.149000000000000000e+04 2.127863932400941849e-03 2.634133100509643555e-01
1.166900000000000000e+04 2.086106454953551292e-03 2.635519206523895264e-01
1.185100000000000000e+04 2.007031580433249474e-03 2.632746696472167969e-01
1.203600000000000000e+04 1.883278135210275650e-03 2.630279958248138428e-01
1.222400000000000000e+04 1.832041540183126926e-03 2.626217305660247803e-01
1.241400000000000000e+04 2.003891160711646080e-03 2.626628577709197998e-01
1.260800000000000000e+04 2.094885101541876793e-03 2.642465531826019287e-01
1.280500000000000000e+04 1.866534934379160404e-03 2.628364861011505127e-01
1.300500000000000000e+04 1.770038739778101444e-03 2.624702155590057373e-01
1.320700000000000000e+04 1.846531406044960022e-03 2.633372545242309570e-01
1.341300000000000000e+04 2.434180350974202156e-03 2.651353776454925537e-01
1.362300000000000000e+04 1.789041445590555668e-03 2.627922296524047852e-01
1.383500000000000000e+04 1.784585067071020603e-03 2.630536258220672607e-01
1.405100000000000000e+04 1.927992678247392178e-03 2.632884979248046875e-01
1.427000000000000000e+04 1.717359758913516998e-03 2.622517049312591553e-01
1.449300000000000000e+04 1.937240478582680225e-03 2.628126144409179688e-01
1.471900000000000000e+04 1.771058537997305393e-03 2.625476419925689697e-01
1.494900000000000000e+04 1.721528708003461361e-03 2.624112963676452637e-01
1.518200000000000000e+04 1.839735661633312702e-03 2.634825706481933594e-01
1.541900000000000000e+04 2.173497108742594719e-03 2.659411430358886719e-01
1.565900000000000000e+04 1.733125303871929646e-03 2.628689110279083252e-01
1.590300000000000000e+04 1.731597236357629299e-03 2.626219391822814941e-01
1.615100000000000000e+04 1.771821756847202778e-03 2.624894082546234131e-01
1.640300000000000000e+04 1.895115827210247517e-03 2.649661600589752197e-01
1.665900000000000000e+04 1.735298545099794865e-03 2.626257538795471191e-01
1.691900000000000000e+04 2.066639252007007599e-03 2.643229961395263672e-01
1.718300000000000000e+04 1.649844343774020672e-03 2.626704573631286621e-01
1.745100000000000000e+04 2.255947096273303032e-03 2.664221525192260742e-01
1.772300000000000000e+04 1.679384033195674419e-03 2.632738947868347168e-01
1.800000000000000000e+04 2.137933624908328056e-03 2.650419771671295166e-01
1.828100000000000000e+04 1.618164009414613247e-03 2.632224261760711670e-01
1.856600000000000000e+04 1.597269554622471333e-03 2.627011835575103760e-01
1.885600000000000000e+04 1.546586980111896992e-03 2.624318003654479980e-01
1.915000000000000000e+04 1.595893292687833309e-03 2.628990411758422852e-01
1.944800000000000000e+04 1.809885143302381039e-03 2.638604938983917236e-01
1.975200000000000000e+04 1.514850184321403503e-03 2.627428472042083740e-01
2.006000000000000000e+04 1.896520261652767658e-03 2.645879387855529785e-01
2.037300000000000000e+04 1.719059539027512074e-03 2.634697258472442627e-01
2.069100000000000000e+04 1.488578505814075470e-03 2.624625861644744873e-01
2.101300000000000000e+04 1.491824281401932240e-03 2.631900608539581299e-01
2.134100000000000000e+04 1.576236798427999020e-03 2.629762291908264160e-01
2.167400000000000000e+04 1.971470890566706657e-03 2.663100063800811768e-01
2.201200000000000000e+04 1.624397118575870991e-03 2.639863789081573486e-01
2.235600000000000000e+04 1.481250044889748096e-03 2.627457678318023682e-01
2.270400000000000000e+04 1.451231888495385647e-03 2.623656094074249268e-01
2.305900000000000000e+04 1.788493129424750805e-03 2.637348473072052002e-01
2.341800000000000000e+04 1.499396399594843388e-03 2.632680237293243408e-01
2.378400000000000000e+04 1.571897533722221851e-03 2.643845975399017334e-01
2.415500000000000000e+04 1.458347658626735210e-03 2.632620334625244141e-01
2.453100000000000000e+04 1.475289929658174515e-03 2.624377310276031494e-01
2.491400000000000000e+04 1.506035565398633480e-03 2.627872526645660400e-01
2.530300000000000000e+04 1.534808776341378689e-03 2.641113996505737305e-01
2.569700000000000000e+04 1.936232671141624451e-03 2.661761343479156494e-01
2.609800000000000000e+04 1.483753905631601810e-03 2.645056545734405518e-01
2.650500000000000000e+04 1.377931796014308929e-03 2.624461054801940918e-01
2.691900000000000000e+04 1.461384701542556286e-03 2.630331814289093018e-01
2.733900000000000000e+04 1.844166428782045841e-03 2.642251849174499512e-01
2.776500000000000000e+04 1.358487061224877834e-03 2.625829875469207764e-01
2.819800000000000000e+04 1.464788336306810379e-03 2.627219855785369873e-01
2.863800000000000000e+04 1.363056362606585026e-03 2.627630531787872314e-01
2.908500000000000000e+04 1.476534758694469929e-03 2.631807327270507812e-01
2.953900000000000000e+04 1.449497067369520664e-03 2.627025544643402100e-01
3.000000000000000000e+04 1.354619045741856098e-03 2.625092267990112305e-01
3.046800000000000000e+04 1.334757544100284576e-03 2.635580897331237793e-01
3.094300000000000000e+04 1.904009492136538029e-03 2.669912278652191162e-01
3.142600000000000000e+04 1.634983927942812443e-03 2.637532949447631836e-01
3.191600000000000000e+04 1.596962567418813705e-03 2.643489539623260498e-01
3.241400000000000000e+04 1.324830926023423672e-03 2.634154558181762695e-01
3.291900000000000000e+04 1.332651474513113499e-03 2.632125318050384521e-01
3.343300000000000000e+04 1.269655651412904263e-03 2.628966271877288818e-01
3.395400000000000000e+04 1.302453107200562954e-03 2.625487148761749268e-01
3.448400000000000000e+04 1.261314493604004383e-03 2.625424563884735107e-01
3.502200000000000000e+04 1.287360326386988163e-03 2.632255852222442627e-01
3.556800000000000000e+04 1.224022125825285912e-03 2.623782753944396973e-01
3.612300000000000000e+04 1.279017771594226360e-03 2.634605467319488525e-01
3.668700000000000000e+04 1.201825565658509731e-03 2.630784213542938232e-01
3.725900000000000000e+04 1.227055327035486698e-03 2.629392743110656738e-01
3.784000000000000000e+04 1.327565987594425678e-03 2.635079622268676758e-01
3.843000000000000000e+04 1.192559837363660336e-03 2.630507349967956543e-01
3.903000000000000000e+04 1.447516144253313541e-03 2.632702589035034180e-01
3.963900000000000000e+04 1.270161592401564121e-03 2.632858753204345703e-01
4.025700000000000000e+04 1.184406108222901821e-03 2.626537084579467773e-01
4.088500000000000000e+04 1.216819044202566147e-03 2.641738653182983398e-01
4.152300000000000000e+04 1.158492057584226131e-03 2.627612650394439697e-01
4.217100000000000000e+04 1.325225573964416981e-03 2.634293437004089355e-01
4.282800000000000000e+04 1.247250591404736042e-03 2.632139027118682861e-01
4.349700000000000000e+04 1.177247264422476292e-03 2.632528245449066162e-01
4.417500000000000000e+04 1.149617717601358891e-03 2.632627189159393311e-01
4.486400000000000000e+04 1.532975467853248119e-03 2.646120488643646240e-01
4.556400000000000000e+04 1.143440953455865383e-03 2.622846364974975586e-01
4.627500000000000000e+04 1.206471817567944527e-03 2.638164460659027100e-01
4.699700000000000000e+04 1.308413222432136536e-03 2.642630636692047119e-01
4.773000000000000000e+04 1.374857383780181408e-03 2.636413276195526123e-01
4.847400000000000000e+04 1.350152655504643917e-03 2.654144465923309326e-01
4.923100000000000000e+04 1.300863572396337986e-03 2.639398574829101562e-01
4.999900000000000000e+04 1.098430133424699306e-03 2.636523246765136719e-01


==> dat/exp_inp_2postermask01.dat <==
1.000000000000000000e+00 3.032837063074111938e-02 1.521838605403900146e-01
2.000000000000000000e+00 2.489505335688591003e-02 1.251169145107269287e-01
3.000000000000000000e+00 2.038443088531494141e-02 1.024071425199508667e-01
4.000000000000000000e+00 1.809879764914512634e-02 9.073115885257720947e-02
5.000000000000000000e+00 1.536237634718418121e-02 7.714412361383438110e-02
6.000000000000000000e+00 1.328804530203342438e-02 6.671635061502456665e-02
7.000000000000000000e+00 1.079928409308195114e-02 5.415468290448188782e-02
8.000000000000000000e+00 9.046510793268680573e-03 4.537365958094596863e-02
9.000000000000000000e+00 7.597347255796194077e-03 3.816784173250198364e-02
1.000000000000000000e+01 6.578096654266119003e-03 3.308479860424995422e-02
1.100000000000000000e+01 6.075421348214149475e-03 3.056018985807895660e-02
1.200000000000000000e+01 5.640115123242139816e-03 2.837752178311347961e-02
1.300000000000000000e+01 5.409974604845046997e-03 2.721880190074443817e-02
1.400000000000000000e+01 5.297286435961723328e-03 2.663606405258178711e-02
1.500000000000000000e+01 5.030539352446794510e-03 2.534976601600646973e-02
1.600000000000000000e+01 4.846220370382070541e-03 2.440950646996498108e-02
1.700000000000000000e+01 4.699935205280780792e-03 2.362735942006111145e-02
1.800000000000000000e+01 4.627940244972705841e-03 2.328605949878692627e-02
1.900000000000000000e+01 4.436814691871404648e-03 2.237919531762599945e-02
2.000000000000000000e+01 4.309336189180612564e-03 2.171957865357398987e-02
2.100000000000000000e+01 4.247689153999090195e-03 2.141463384032249451e-02
2.200000000000000000e+01 4.211768042296171188e-03 2.124586142599582672e-02
2.300000000000000000e+01 4.091801121830940247e-03 2.063275128602981567e-02
2.400000000000000000e+01 4.113550297915935516e-03 2.076546102762222290e-02
2.500000000000000000e+01 4.066021181643009186e-03 2.057084441184997559e-02
2.600000000000000000e+01 3.919107373803853989e-03 1.983345858752727509e-02
2.700000000000000000e+01 3.927173092961311340e-03 1.985519006848335266e-02
2.800000000000000000e+01 3.861488308757543564e-03 1.953295618295669556e-02
2.900000000000000000e+01 3.866236656904220581e-03 1.956295780837535858e-02
3.000000000000000000e+01 3.729934338480234146e-03 1.894948631525039673e-02
3.100000000000000000e+01 3.712625475600361824e-03 1.882417500019073486e-02
3.200000000000000000e+01 3.678225679323077202e-03 1.866686902940273285e-02
3.300000000000000000e+01 3.613235894590616226e-03 1.834760978817939758e-02
3.400000000000000000e+01 3.588745370507240295e-03 1.819486357271671295e-02
3.500000000000000000e+01 3.565278835594654083e-03 1.804558187723159790e-02
3.600000000000000000e+01 3.521591890603303909e-03 1.784176751971244812e-02
3.700000000000000000e+01 3.466640133410692215e-03 1.765190809965133667e-02
3.800000000000000000e+01 3.432859899476170540e-03 1.750141941010951996e-02
3.900000000000000000e+01 3.470272524282336235e-03 1.772514171898365021e-02
4.000000000000000000e+01 3.397017484530806541e-03 1.733403280377388000e-02
4.100000000000000000e+01 3.357253037393093109e-03 1.717613637447357178e-02
4.200000000000000000e+01 3.343102755025029182e-03 1.703772507607936859e-02
4.300000000000000000e+01 3.328325459733605385e-03 1.697906665503978729e-02
4.400000000000000000e+01 3.308236366137862206e-03 1.688895002007484436e-02
4.500000000000000000e+01 3.236889606341719627e-03 1.655937545001506805e-02
4.600000000000000000e+01 3.221001243218779564e-03 1.641357690095901489e-02
4.700000000000000000e+01 3.293537301942706108e-03 1.681234873831272125e-02
4.800000000000000000e+01 3.208642592653632164e-03 1.647693850100040436e-02
4.900000000000000000e+01 3.109713550657033920e-03 1.597837731242179871e-02
5.000000000000000000e+01 3.129629185423254967e-03 1.598445139825344086e-02
5.100000000000000000e+01 3.123373491689562798e-03 1.604944281280040741e-02
5.200000000000000000e+01 2.979771001264452934e-03 1.528209540992975235e-02
5.300000000000000000e+01 3.021266078576445580e-03 1.546259131282567978e-02
5.400000000000000000e+01 2.981878118589520454e-03 1.527045760303735733e-02
5.500000000000000000e+01 2.943600760772824287e-03 1.516459509730339050e-02
5.600000000000000000e+01 2.934936899691820145e-03 1.515966560691595078e-02
5.700000000000000000e+01 2.879194915294647217e-03 1.481774915009737015e-02
5.800000000000000000e+01 2.872414188459515572e-03 1.478491537272930145e-02
5.900000000000000000e+01 2.938864286988973618e-03 1.522933226078748703e-02
6.000000000000000000e+01 2.811182988807559013e-03 1.450705435127019882e-02
6.100000000000000000e+01 2.911868738010525703e-03 1.501435413956642151e-02
6.200000000000000000e+01 2.957970136776566505e-03 1.523273997008800507e-02
6.300000000000000000e+01 2.795520937070250511e-03 1.453469973057508469e-02
6.400000000000000000e+01 2.770224120467901230e-03 1.425277907401323318e-02
6.500000000000000000e+01 2.726260107010602951e-03 1.407485082745552063e-02
6.600000000000000000e+01 2.795441774651408195e-03 1.447022054344415665e-02
6.700000000000000000e+01 2.726397477090358734e-03 1.409914251416921616e-02
6.800000000000000000e+01 2.707895124331116676e-03 1.399346534162759781e-02
6.900000000000000000e+01 2.701104385778307915e-03 1.404454559087753296e-02
7.000000000000000000e+01 2.748363884165883064e-03 1.423357706516981125e-02
7.200000000000000000e+01 2.660481026396155357e-03 1.385249476879835129e-02
7.300000000000000000e+01 2.728981897234916687e-03 1.417950913310050964e-02
7.400000000000000000e+01 2.690818859264254570e-03 1.397305447608232498e-02
7.500000000000000000e+01 2.695681294426321983e-03 1.406341232359409332e-02
7.600000000000000000e+01 2.630323171615600586e-03 1.374951377511024475e-02
7.700000000000000000e+01 2.629423514008522034e-03 1.369480323046445847e-02
7.800000000000000000e+01 2.581153763458132744e-03 1.341265905648469925e-02
7.900000000000000000e+01 2.606093883514404297e-03 1.357149146497249603e-02
8.100000000000000000e+01 2.559646964073181152e-03 1.327197067439556122e-02
8.200000000000000000e+01 2.525278599932789803e-03 1.317442115396261215e-02
8.300000000000000000e+01 2.494283020496368408e-03 1.303498074412345886e-02
8.400000000000000000e+01 2.433639252558350563e-03 1.275546289980411530e-02
8.500000000000000000e+01 2.463389420881867409e-03 1.289934385567903519e-02
8.700000000000000000e+01 2.419333904981613159e-03 1.269587036222219467e-02
8.800000000000000000e+01 2.464331453666090965e-03 1.290963403880596161e-02
8.900000000000000000e+01 2.441276097670197487e-03 1.282362453639507294e-02
9.100000000000000000e+01 2.418074058368802071e-03 1.264932565391063690e-02
9.200000000000000000e+01 2.385584404692053795e-03 1.244102139025926590e-02
9.300000000000000000e+01 2.401035977527499199e-03 1.248939614742994308e-02
9.500000000000000000e+01 2.381328959017992020e-03 1.246390584856271744e-02
9.600000000000000000e+01 2.373964758589863777e-03 1.251664850860834122e-02
9.800000000000000000e+01 2.314106561243534088e-03 1.217381469905376434e-02
9.900000000000000000e+01 2.263771370053291321e-03 1.183323096483945847e-02
1.010000000000000000e+02 2.306483220309019089e-03 1.207844447344541550e-02
1.020000000000000000e+02 2.381462370976805687e-03 1.245138701051473618e-02
1.040000000000000000e+02 2.304075518622994423e-03 1.205605641007423401e-02
1.050000000000000000e+02 2.273674821481108665e-03 1.192011311650276184e-02
1.070000000000000000e+02 2.220616908743977547e-03 1.170597318559885025e-02
1.080000000000000000e+02 2.162195509299635887e-03 1.144525967538356781e-02
1.100000000000000000e+02 2.129709813743829727e-03 1.122649572789669037e-02
1.120000000000000000e+02 2.105015562847256660e-03 1.118710357695817947e-02
1.130000000000000000e+02 2.136741299182176590e-03 1.133968960493803024e-02
1.150000000000000000e+02 2.154477639123797417e-03 1.138021238148212433e-02
1.170000000000000000e+02 2.125342143699526787e-03 1.113562379032373428e-02
1.180000000000000000e+02 2.147893188521265984e-03 1.131148170679807663e-02
1.200000000000000000e+02 2.058051526546478271e-03 1.092032063752412796e-02
1.220000000000000000e+02 2.008741721510887146e-03 1.058931928128004074e-02
1.240000000000000000e+02 2.031083684414625168e-03 1.080285012722015381e-02
1.260000000000000000e+02 1.998495077714323997e-03 1.057468168437480927e-02
1.280000000000000000e+02 1.972216879948973656e-03 1.048320624977350235e-02
1.290000000000000000e+02 1.964425668120384216e-03 1.048884075134992599e-02
1.310000000000000000e+02 1.976537983864545822e-03 1.046495232731103897e-02
1.330000000000000000e+02 2.021420747041702271e-03 1.068745180964469910e-02
1.350000000000000000e+02 1.945460448041558266e-03 1.037622150033712387e-02
1.370000000000000000e+02 1.935360603965818882e-03 1.033230405300855637e-02
1.390000000000000000e+02 1.899521797895431519e-03 1.014603674411773682e-02
1.410000000000000000e+02 1.890783198177814484e-03 1.015769131481647491e-02
1.440000000000000000e+02 1.944201998412609100e-03 1.009846758097410202e-02
1.460000000000000000e+02 1.880267285741865635e-03 1.000360399484634399e-02
1.480000000000000000e+02 1.936763641424477100e-03 1.034204848110675812e-02
1.500000000000000000e+02 1.810376765206456184e-03 9.720101021230220795e-03
1.520000000000000000e+02 1.919557689689099789e-03 1.009884942322969437e-02
1.550000000000000000e+02 1.810061745345592499e-03 9.649818763136863708e-03
1.570000000000000000e+02 1.778093283064663410e-03 9.551448747515678406e-03
1.590000000000000000e+02 1.760274521075189114e-03 9.335751645267009735e-03
1.620000000000000000e+02 1.800969708710908890e-03 9.662009775638580322e-03
1.640000000000000000e+02 1.755660399794578552e-03 9.443320333957672119e-03
1.660000000000000000e+02 1.720734289847314358e-03 9.232580661773681641e-03
1.690000000000000000e+02 1.630425103940069675e-03 8.766318671405315399e-03
1.710000000000000000e+02 1.715149963274598122e-03 9.223580360412597656e-03
1.740000000000000000e+02 1.601387164555490017e-03 8.660792373120784760e-03
1.770000000000000000e+02 1.620623865164816380e-03 8.736091665923595428e-03
1.790000000000000000e+02 1.593300141394138336e-03 8.554284460842609406e-03
1.820000000000000000e+02 1.532308058813214302e-03 8.309147320687770844e-03
1.850000000000000000e+02 1.580611104145646095e-03 8.490410633385181427e-03
1.870000000000000000e+02 1.559151802211999893e-03 8.427220396697521210e-03
1.900000000000000000e+02 1.504992949776351452e-03 8.197574876248836517e-03
1.930000000000000000e+02 1.449342700652778149e-03 7.894492708146572113e-03
1.960000000000000000e+02 1.457938342355191708e-03 7.911735214293003082e-03
1.990000000000000000e+02 1.436036545783281326e-03 7.899063639342784882e-03
2.020000000000000000e+02 1.425189781002700329e-03 7.789794355630874634e-03
2.050000000000000000e+02 1.425594324246048927e-03 7.797759957611560822e-03
2.080000000000000000e+02 1.421432243660092354e-03 7.690600119531154633e-03
2.110000000000000000e+02 1.510787522420287132e-03 8.204333484172821045e-03
2.140000000000000000e+02 1.416882150806486607e-03 7.659498136490583420e-03
2.170000000000000000e+02 1.354072010144591331e-03 7.574554532766342163e-03
2.200000000000000000e+02 1.377565669827163219e-03 7.523984648287296295e-03
2.240000000000000000e+02 1.424087677150964737e-03 7.809863891452550888e-03
2.270000000000000000e+02 1.351312617771327496e-03 7.475099992007017136e-03
2.300000000000000000e+02 1.281905919313430786e-03 7.065528072416782379e-03
2.340000000000000000e+02 1.346860546618700027e-03 7.399628404527902603e-03
2.370000000000000000e+02 1.307271537370979786e-03 7.350925821810960770e-03
2.410000000000000000e+02 1.350964768789708614e-03 7.445067632943391800e-03
2.440000000000000000e+02 1.300282892771065235e-03 7.164880167692899704e-03
2.480000000000000000e+02 1.258369768038392067e-03 6.970261689275503159e-03
2.520000000000000000e+02 1.293668756261467934e-03 7.214273791760206223e-03
2.560000000000000000e+02 1.248782617039978504e-03 6.922279018908739090e-03
2.590000000000000000e+02 1.246978761628270149e-03 6.937358528375625610e-03
2.630000000000000000e+02 1.174675533547997475e-03 6.535086315125226974e-03
2.670000000000000000e+02 1.259173033758997917e-03 6.972652859985828400e-03
2.710000000000000000e+02 1.188285881653428078e-03 6.674955599009990692e-03
2.750000000000000000e+02 1.152667449787259102e-03 6.473947316408157349e-03
2.790000000000000000e+02 1.124283531680703163e-03 6.224440876394510269e-03
2.830000000000000000e+02 1.120639499276876450e-03 6.311770062893629074e-03
2.880000000000000000e+02 1.146909082308411598e-03 6.436637137085199356e-03
2.920000000000000000e+02 1.121702720411121845e-03 6.337995175272226334e-03
2.960000000000000000e+02 1.148264622315764427e-03 6.511111278086900711e-03
3.010000000000000000e+02 1.100713969208300114e-03 6.321363151073455811e-03
3.050000000000000000e+02 1.043920987285673618e-03 5.948037374764680862e-03
3.100000000000000000e+02 1.071064732968807220e-03 6.044607609510421753e-03
3.140000000000000000e+02 1.061893184669315815e-03 5.988480057567358017e-03
3.190000000000000000e+02 1.086025731638073921e-03 6.101465318351984024e-03
3.240000000000000000e+02 1.039178692735731602e-03 5.890965461730957031e-03
3.280000000000000000e+02 1.037683920003473759e-03 5.935874301940202713e-03
3.330000000000000000e+02 9.983725612983107567e-04 5.767874419689178467e-03
3.380000000000000000e+02 1.007232349365949631e-03 5.749783013015985489e-03
3.430000000000000000e+02 9.382696007378399372e-04 5.406235344707965851e-03
3.480000000000000000e+02 9.908445645123720169e-04 5.591079127043485641e-03
3.540000000000000000e+02 9.928605286404490471e-04 5.679977126419544220e-03
3.590000000000000000e+02 9.879627032205462456e-04 5.668070632964372635e-03
3.640000000000000000e+02 9.353115456178784370e-04 5.442757159471511841e-03
3.700000000000000000e+02 8.604691829532384872e-04 5.011269822716712952e-03
3.750000000000000000e+02 8.889106684364378452e-04 5.161048378795385361e-03
3.810000000000000000e+02 9.193763835355639458e-04 5.269943270832300186e-03
3.860000000000000000e+02 8.829358848743140697e-04 5.146678537130355835e-03
3.920000000000000000e+02 8.634525001980364323e-04 5.011029075831174850e-03
3.980000000000000000e+02 8.578684646636247635e-04 4.967280197888612747e-03
4.040000000000000000e+02 8.548414334654808044e-04 4.976435098797082901e-03
4.100000000000000000e+02 8.661906467750668526e-04 5.082473158836364746e-03
4.160000000000000000e+02 8.610244840383529663e-04 5.037789698690176010e-03
4.220000000000000000e+02 8.401267696171998978e-04 4.946275148540735245e-03
4.290000000000000000e+02 8.406685083173215389e-04 4.939043428748846054e-03
4.350000000000000000e+02 8.100481354631483555e-04 4.767491947859525681e-03
4.410000000000000000e+02 8.166258339770138264e-04 4.782376810908317566e-03
4.480000000000000000e+02 7.765624322928488255e-04 4.623280838131904602e-03
4.550000000000000000e+02 7.847286760807037354e-04 4.662983585149049759e-03
4.610000000000000000e+02 7.302316371351480484e-04 4.350448492914438248e-03
4.680000000000000000e+02 7.437952444888651371e-04 4.437862429767847061e-03
4.750000000000000000e+02 8.244183263741433620e-04 4.864803515374660492e-03
4.820000000000000000e+02 7.702351431362330914e-04 4.562951158732175827e-03
4.890000000000000000e+02 7.588486187160015106e-04 4.580910783261060715e-03
4.970000000000000000e+02 7.385212811641395092e-04 4.466526210308074951e-03
5.040000000000000000e+02 6.252159364521503448e-04 3.807537723332643509e-03
5.120000000000000000e+02 5.424632108770310879e-04 3.398127388209104538e-03
5.190000000000000000e+02 5.203777691349387169e-04 3.347141202539205551e-03
5.270000000000000000e+02 5.080222617834806442e-04 3.218890167772769928e-03
5.350000000000000000e+02 4.806998476851731539e-04 3.139453241601586342e-03
5.430000000000000000e+02 4.730875371024012566e-04 3.035977249965071678e-03
5.510000000000000000e+02 4.534514737315475941e-04 2.975185634568333626e-03
5.590000000000000000e+02 4.645909066312015057e-04 3.008497878909111023e-03
5.670000000000000000e+02 4.602375265676528215e-04 3.047001548111438751e-03
5.760000000000000000e+02 4.396194126456975937e-04 2.926147542893886566e-03
5.840000000000000000e+02 4.591198521666228771e-04 2.977934665977954865e-03
5.930000000000000000e+02 4.414024588186293840e-04 2.950437134131789207e-03
6.020000000000000000e+02 4.271198413334786892e-04 2.828132361173629761e-03
6.110000000000000000e+02 4.374504205770790577e-04 2.886446891352534294e-03
6.200000000000000000e+02 4.029615374747663736e-04 2.681566635146737099e-03
6.290000000000000000e+02 3.797971585299819708e-04 2.559738932177424431e-03
6.380000000000000000e+02 4.056742473039776087e-04 2.693675225600600243e-03
6.480000000000000000e+02 4.021826025564223528e-04 2.735648071393370628e-03
6.570000000000000000e+02 4.041701031383126974e-04 2.705239458009600639e-03
6.670000000000000000e+02 4.212686908431351185e-04 2.797685097903013229e-03
6.770000000000000000e+02 3.838191914837807417e-04 2.572462428361177444e-03
6.870000000000000000e+02 3.624726959969848394e-04 2.577620558440685272e-03
6.970000000000000000e+02 3.700998786371201277e-04 2.556734019890427589e-03
7.080000000000000000e+02 3.743495035450905561e-04 2.614918630570173264e-03
7.180000000000000000e+02 3.582356439437717199e-04 2.477265428751707077e-03
7.290000000000000000e+02 3.673584724310785532e-04 2.582857850939035416e-03
7.400000000000000000e+02 3.502939362078905106e-04 2.424487378448247910e-03
7.510000000000000000e+02 3.407080366741865873e-04 2.401948673650622368e-03
7.620000000000000000e+02 3.559186297934502363e-04 2.504105214029550552e-03
7.730000000000000000e+02 3.542219346854835749e-04 2.488100202754139900e-03
7.850000000000000000e+02 3.399369888938963413e-04 2.424939302727580070e-03
7.970000000000000000e+02 3.319556126371026039e-04 2.390103880316019058e-03
8.080000000000000000e+02 3.587907704059034586e-04 2.478945534676313400e-03
8.200000000000000000e+02 3.289010201115161180e-04 2.380681224167346954e-03
8.330000000000000000e+02 3.346138691995292902e-04 2.351189265027642250e-03
8.450000000000000000e+02 3.477780846878886223e-04 2.402106299996376038e-03
8.580000000000000000e+02 3.240810765419155359e-04 2.340067876502871513e-03
8.700000000000000000e+02 3.240789228584617376e-04 2.363373758271336555e-03
8.830000000000000000e+02 3.079018497373908758e-04 2.265774179250001907e-03
8.960000000000000000e+02 3.191433497704565525e-04 2.337961457669734955e-03
9.100000000000000000e+02 3.049742663279175758e-04 2.234721789136528969e-03
9.230000000000000000e+02 2.828794531524181366e-04 2.137943636626005173e-03
9.370000000000000000e+02 2.610857773106545210e-04 2.024707850068807602e-03
9.510000000000000000e+02 2.848675940185785294e-04 2.117012860253453255e-03
9.650000000000000000e+02 2.981537836603820324e-04 2.187152160331606865e-03
9.790000000000000000e+02 2.692294365260750055e-04 2.067868830636143684e-03
9.940000000000000000e+02 2.900008985307067633e-04 2.149568405002355576e-03
1.009000000000000000e+03 1.991432218346744776e-04 1.699271146208047867e-03
1.024000000000000000e+03 1.738788560032844543e-04 1.499466598033905029e-03
1.039000000000000000e+03 1.712937955744564533e-04 1.512170303612947464e-03
1.054000000000000000e+03 1.713631063466891646e-04 1.480962382629513741e-03
1.070000000000000000e+03 1.651435595704242587e-04 1.454435288906097412e-03
1.086000000000000000e+03 1.603206910658627748e-04 1.437234226614236832e-03
1.102000000000000000e+03 1.652212959015741944e-04 1.483143423683941364e-03
1.118000000000000000e+03 1.475381577620282769e-04 1.396531122736632824e-03
1.135000000000000000e+03 1.692828227533027530e-04 1.481007901020348072e-03
1.152000000000000000e+03 1.529899600427597761e-04 1.415718230418860912e-03
1.169000000000000000e+03 1.467528927605599165e-04 1.391508150845766068e-03
1.186000000000000000e+03 1.465629611629992723e-04 1.360875787213444710e-03
1.204000000000000000e+03 1.416485174559056759e-04 1.375153777189552784e-03
1.222000000000000000e+03 1.375947031192481518e-04 1.351976068690419197e-03
1.240000000000000000e+03 1.347406650893390179e-04 1.346264965832233429e-03
1.259000000000000000e+03 1.404186186846345663e-04 1.359894755296409130e-03
1.277000000000000000e+03 1.281934819417074323e-04 1.295835711061954498e-03
1.296000000000000000e+03 1.255663373740389943e-04 1.291843713261187077e-03
1.315000000000000000e+03 1.400410837959498167e-04 1.356187858618795872e-03
1.335000000000000000e+03 1.482156658312305808e-04 1.429296331480145454e-03
1.355000000000000000e+03 1.279449352296069264e-04 1.286356011405587196e-03
1.375000000000000000e+03 1.227526081493124366e-04 1.287553459405899048e-03
1.395000000000000000e+03 1.271187502425163984e-04 1.314500230364501476e-03
1.416000000000000000e+03 1.238163822563365102e-04 1.321051735430955887e-03
1.437000000000000000e+03 1.279974385397508740e-04 1.318264636211097240e-03
1.459000000000000000e+03 1.282945304410532117e-04 1.288162777200341225e-03
1.480000000000000000e+03 1.188035457744263113e-04 1.244743471033871174e-03
1.502000000000000000e+03 1.082280577975325286e-04 1.223797793500125408e-03
1.525000000000000000e+03 7.970981096150353551e-05 1.032043248414993286e-03
1.547000000000000000e+03 8.515569788869470358e-05 1.098523614928126335e-03
1.570000000000000000e+03 7.670137711102142930e-05 1.021328847855329514e-03
1.594000000000000000e+03 8.229781087720766664e-05 1.046037301421165466e-03
1.617000000000000000e+03 7.357330468948930502e-05 9.971911786124110222e-04
1.641000000000000000e+03 7.232255302369594574e-05 1.016643363982439041e-03
1.666000000000000000e+03 8.390487346332520247e-05 1.056784298270940781e-03
1.690000000000000000e+03 6.867950287414714694e-05 9.946007048711180687e-04
1.716000000000000000e+03 7.641952834092080593e-05 1.034986111335456371e-03
1.741000000000000000e+03 6.782427226426079869e-05 9.910902008414268494e-04
1.767000000000000000e+03 6.997766467975452542e-05 1.018454669974744320e-03
1.793000000000000000e+03 7.127012941054999828e-05 1.003648969344794750e-03
1.820000000000000000e+03 6.641713844146579504e-05 9.759716922417283058e-04
1.847000000000000000e+03 7.147937867557629943e-05 1.000247080810368061e-03
1.874000000000000000e+03 7.064789679134264588e-05 1.017179805785417557e-03
1.902000000000000000e+03 6.411269714590162039e-05 9.876859840005636215e-04
1.930000000000000000e+03 6.464897160185500979e-05 9.815879166126251221e-04
1.959000000000000000e+03 7.031261338852345943e-05 1.014775247313082218e-03
1.988000000000000000e+03 6.513422704301774502e-05 9.834544034674763680e-04
2.018000000000000000e+03 4.960673686582595110e-05 8.920361287891864777e-04
2.048000000000000000e+03 4.652385541703552008e-05 8.776980102993547916e-04
2.078000000000000000e+03 4.298906787880696356e-05 8.661804604344069958e-04
2.109000000000000000e+03 4.313845784054137766e-05 8.695328142493963242e-04
2.140000000000000000e+03 4.206960511510260403e-05 8.698824676685035229e-04
2.172000000000000000e+03 4.550463563646189868e-05 9.014902170747518539e-04
2.205000000000000000e+03 4.885459566139616072e-05 8.991596405394375324e-04
2.237000000000000000e+03 4.496167457546107471e-05 8.948825998231768608e-04
2.271000000000000000e+03 4.274718958185985684e-05 8.807167178019881248e-04
2.304000000000000000e+03 4.617892045644111931e-05 8.919952670112252235e-04
2.339000000000000000e+03 4.030691343359649181e-05 8.752728463150560856e-04
2.373000000000000000e+03 4.790036837221123278e-05 9.054815163835883141e-04
2.409000000000000000e+03 4.892566721537150443e-05 9.159423061646521091e-04
2.444000000000000000e+03 4.032365177408792078e-05 8.846732089295983315e-04
2.481000000000000000e+03 4.488505510380491614e-05 9.078966686502099037e-04
2.518000000000000000e+03 3.414234379306435585e-05 8.469532476738095284e-04
2.555000000000000000e+03 2.930361006292514503e-05 8.245022036135196686e-04
2.593000000000000000e+03 3.255883348174393177e-05 8.479948737658560276e-04
2.631000000000000000e+03 3.427706906222738326e-05 8.479388197883963585e-04
2.671000000000000000e+03 3.006060069310478866e-05 8.318343898281455040e-04
2.710000000000000000e+03 4.885583985014818609e-05 9.256760822609066963e-04
2.751000000000000000e+03 2.875791869882959872e-05 8.286621305160224438e-04
2.791000000000000000e+03 2.843545371433719993e-05 8.286483935080468655e-04
2.833000000000000000e+03 3.411753641557879746e-05 8.665304048918187618e-04
2.875000000000000000e+03 3.080028182012028992e-05 8.536868263036012650e-04
2.918000000000000000e+03 3.100063258898444474e-05 8.371893782168626785e-04
2.961000000000000000e+03 3.213398304069414735e-05 8.463102858513593674e-04
3.005000000000000000e+03 2.703877180465497077e-05 8.293414721265435219e-04
3.050000000000000000e+03 2.316244354005903006e-05 8.102050633169710636e-04
3.095000000000000000e+03 2.305230736965313554e-05 8.188414503820240498e-04
3.141000000000000000e+03 2.476630288583692163e-05 8.268356905318796635e-04
3.188000000000000000e+03 2.320832572877407074e-05 8.191116503439843655e-04
3.235000000000000000e+03 2.343680171179585159e-05 8.215464185923337936e-04
3.283000000000000000e+03 2.251612386316992342e-05 8.266071672551333904e-04
3.332000000000000000e+03 2.382973252679221332e-05 8.354155579581856728e-04
3.381000000000000000e+03 2.545814641052857041e-05 8.370574796572327614e-04
3.432000000000000000e+03 2.335021417820826173e-05 8.340071071870625019e-04
3.483000000000000000e+03 2.257833330077119172e-05 8.271710248664021492e-04
3.534000000000000000e+03 1.942536255228333175e-05 8.124067098833620548e-04
3.587000000000000000e+03 2.531353857193607837e-05 8.551459759473800659e-04
3.640000000000000000e+03 1.868863546405918896e-05 8.226343197748064995e-04
3.694000000000000000e+03 2.944183870567940176e-05 8.830854785628616810e-04
3.749000000000000000e+03 1.862946919573005289e-05 8.209776133298873901e-04
3.805000000000000000e+03 1.920728573168162256e-05 8.209503139369189739e-04
3.861000000000000000e+03 1.887227699626237154e-05 8.323119254782795906e-04
3.919000000000000000e+03 3.167064642184413970e-05 8.932707132771611214e-04
3.977000000000000000e+03 1.215286465594545007e-04 1.358576584607362747e-03
4.036000000000000000e+03 1.791996874089818448e-05 8.014525519683957100e-04
4.096000000000000000e+03 1.690410499577410519e-05 8.184567559510469437e-04
4.157000000000000000e+03 2.721486089285463095e-05 8.791087893769145012e-04
4.219000000000000000e+03 3.200864739483222365e-05 9.102984913624823093e-04
4.281000000000000000e+03 1.726750815578270704e-05 8.285547955892980099e-04
4.345000000000000000e+03 1.657879147387575358e-05 8.361085783690214157e-04
4.410000000000000000e+03 1.416952090949052945e-05 8.234237902797758579e-04
4.475000000000000000e+03 3.105805444647558033e-05 9.130474063567817211e-04
4.542000000000000000e+03 1.560672419145703316e-03 8.479878306388854980e-03
4.609000000000000000e+03 1.229471381520852447e-04 1.168592134490609169e-03
4.678000000000000000e+03 7.449738768627867103e-05 9.476165869273245335e-04
4.747000000000000000e+03 6.171384302433580160e-05 9.125349461100995541e-04
4.818000000000000000e+03 5.100583075545728207e-05 8.621516753919422626e-04
4.889000000000000000e+03 4.639663529815152287e-05 8.470584289170801640e-04
4.962000000000000000e+03 4.236183303873986006e-05 8.358369232155382633e-04
5.036000000000000000e+03 3.550777910277247429e-05 8.087924798019230366e-04
5.110000000000000000e+03 3.013561217812821269e-05 8.022566325962543488e-04
5.186000000000000000e+03 2.783079071377869695e-05 7.930168067105114460e-04
5.263000000000000000e+03 3.692274913191795349e-05 8.581680012866854668e-04
5.342000000000000000e+03 2.827808202710002661e-05 8.114328375086188316e-04
5.421000000000000000e+03 2.406013300060294569e-05 7.983752875588834286e-04
5.502000000000000000e+03 2.371638402109965682e-05 8.055298822000622749e-04
5.583000000000000000e+03 6.102647603256627917e-05 9.963687043637037277e-04
5.666000000000000000e+03 2.944902735180221498e-05 8.331775898113846779e-04
5.751000000000000000e+03 1.809563946153502911e-05 7.983378018252551556e-04
5.836000000000000000e+03 2.102079633914399892e-05 8.080464904196560383e-04
5.923000000000000000e+03 2.267568197567015886e-05 8.147243643179535866e-04
6.011000000000000000e+03 1.463601074647158384e-04 1.353556057438254356e-03
6.100000000000000000e+03 2.381562080699950457e-05 7.729425560683012009e-04
6.191000000000000000e+03 2.092431714117992669e-05 7.903637597337365150e-04
6.283000000000000000e+03 1.764942862791940570e-05 7.817023433744907379e-04
6.376000000000000000e+03 1.981336754397489130e-05 7.985724369063973427e-04
6.471000000000000000e+03 1.523521041235653684e-05 7.877914467826485634e-04
6.567000000000000000e+03 1.677386899245902896e-05 7.653695647604763508e-04
6.664000000000000000e+03 3.280320743215270340e-05 8.775158203206956387e-04
6.763000000000000000e+03 1.377732405671849847e-05 7.928637787699699402e-04
6.864000000000000000e+03 1.390101351717021316e-05 7.899999618530273438e-04
6.966000000000000000e+03 1.197209439851576462e-05 7.912068977020680904e-04
7.069000000000000000e+03 2.529625089664477855e-05 8.706303779035806656e-04
7.174000000000000000e+03 1.687269832473248243e-05 8.151423535309731960e-04
7.281000000000000000e+03 1.829621032811701298e-05 8.275295840576291084e-04
7.389000000000000000e+03 1.754149343469180167e-05 8.376751793548464775e-04
7.499000000000000000e+03 3.059388836845755577e-05 9.021111764013767242e-04
7.610000000000000000e+03 3.182999716955237091e-05 7.878546020947396755e-04
7.724000000000000000e+03 2.447401129757054150e-05 7.936250185593962669e-04
7.838000000000000000e+03 1.768172660376876593e-05 7.689460180699825287e-04
7.955000000000000000e+03 2.307680369995068759e-05 8.213865221478044987e-04
8.073000000000000000e+03 2.045585279120132327e-05 8.137365803122520447e-04
8.193000000000000000e+03 1.946628435689490288e-05 8.172205416485667229e-04
8.315000000000000000e+03 1.983523907256312668e-05 8.398601203225553036e-04
8.438000000000000000e+03 2.822338683472480625e-05 7.785908528603613377e-04
8.564000000000000000e+03 2.369503636145964265e-05 7.818673620931804180e-04
8.691000000000000000e+03 1.517532746220240369e-05 7.657292298972606659e-04
8.820000000000000000e+03 2.814491563185583800e-05 8.444152190349996090e-04
8.951000000000000000e+03 1.281183813262032345e-05 7.835469441488385201e-04
9.084000000000000000e+03 1.533598697278648615e-05 7.995156338438391685e-04
9.219000000000000000e+03 1.728296410874463618e-05 7.864339277148246765e-04
9.356000000000000000e+03 9.843463885772507638e-06 7.953365566208958626e-04
9.495000000000000000e+03 1.549640364828519523e-05 7.683823932893574238e-04
9.636000000000000000e+03 1.924122079799417406e-05 8.411780581809580326e-04
9.779000000000000000e+03 1.000400607154006138e-05 7.962847594171762466e-04
9.924000000000000000e+03 3.961763286497443914e-05 9.381569689139723778e-04
1.007200000000000000e+04 2.916220910265110433e-05 8.784692618064582348e-04
1.022200000000000000e+04 2.332504300284199417e-05 8.872306207194924355e-04
1.037300000000000000e+04 1.030823386827250943e-05 8.194951806217432022e-04
1.052800000000000000e+04 1.023472505039535463e-04 1.124095404520630836e-03
1.068400000000000000e+04 2.408486398053355515e-05 7.769464864395558834e-04
1.084300000000000000e+04 2.051989577012136579e-05 7.975799962878227234e-04
1.100400000000000000e+04 3.508740337565541267e-05 8.949183393269777298e-04
1.116700000000000000e+04 1.435656758985714987e-05 7.980837253853678703e-04
1.133300000000000000e+04 1.269117456104140729e-05 7.994583575055003166e-04
1.150200000000000000e+04 1.661687019804958254e-05 8.352205622941255569e-04
1.167300000000000000e+04 3.898988506989553571e-05 9.406472672708332539e-04
1.184600000000000000e+04 1.685835741227492690e-05 8.342653745785355568e-04
1.202200000000000000e+04 1.238534150616033003e-05 8.190450607798993587e-04
1.220100000000000000e+04 2.204142037953715771e-05 8.073642966337502003e-04
1.238200000000000000e+04 1.829883694881573319e-05 8.277725428342819214e-04
1.256600000000000000e+04 8.539637747162487358e-06 8.118738769553601742e-04
1.275300000000000000e+04 9.186489478452131152e-06 8.369117276743054390e-04
1.294200000000000000e+04 9.984310054278466851e-06 8.473095367662608624e-04
1.313400000000000000e+04 1.638115281821228564e-05 8.499738178215920925e-04
1.333000000000000000e+04 1.027344114845618606e-05 8.545441087335348129e-04
1.352800000000000000e+04 9.274886906496249139e-06 8.568977937102317810e-04
1.372900000000000000e+04 1.328736925643170252e-05 7.994681363925337791e-04
1.393300000000000000e+04 2.520308771636337042e-05 8.892100304365158081e-04
1.414000000000000000e+04 8.409359907091129571e-06 8.370729628950357437e-04
1.435000000000000000e+04 6.445924100262345746e-06 8.228709339164197445e-04
1.456300000000000000e+04 1.364866056974278763e-05 8.694669813849031925e-04
1.477900000000000000e+04 6.942136224097339436e-06 7.955785258673131466e-04
1.499900000000000000e+04 1.167561367765301839e-05 8.470683824270963669e-04
1.522200000000000000e+04 5.205598881730111316e-06 8.258181042037904263e-04
1.544800000000000000e+04 2.207217403338290751e-05 7.586283027194440365e-04
1.567700000000000000e+04 9.126665645453613251e-06 7.984014227986335754e-04
1.591000000000000000e+04 7.521876341343158856e-06 8.087809546850621700e-04
1.614700000000000000e+04 5.813403276988537982e-06 8.080950356088578701e-04
1.638700000000000000e+04 1.500538928667083383e-05 8.678683661855757236e-04
1.663000000000000000e+04 6.328545623546233401e-06 8.177527342922985554e-04
1.687700000000000000e+04 4.514623469731304795e-06 8.330783457495272160e-04
1.712800000000000000e+04 1.086465181288076565e-05 8.570592035539448261e-04
1.738200000000000000e+04 4.128920409129932523e-06 8.345114765688776970e-04
1.764100000000000000e+04 5.083765245217364281e-06 8.334079175256192684e-04
1.790300000000000000e+04 4.143625119468197227e-06 8.442026446573436260e-04
1.816900000000000000e+04 7.348532562900800258e-06 8.423169492743909359e-04
1.843900000000000000e+04 3.673860192066058517e-06 8.381962543353438377e-04
1.871300000000000000e+04 5.219551894697360694e-06 8.466877625323832035e-04
1.899100000000000000e+04 1.158693976321956143e-05 7.589798187837004662e-04
1.927300000000000000e+04 7.151723821152700111e-06 8.067339076660573483e-04
1.955900000000000000e+04 1.151656761066988111e-05 8.516896632499992847e-04
1.985000000000000000e+04 1.030399471346754581e-05 8.508832543157041073e-04
2.014500000000000000e+04 1.673184669925831258e-05 8.113119984045624733e-04
2.044400000000000000e+04 4.080237886228132993e-06 8.416267228312790394e-04
2.074800000000000000e+04 5.804573447676375508e-06 8.626231574453413486e-04
2.105600000000000000e+04 8.427948159805964679e-06 8.717686869204044342e-04
2.136900000000000000e+04 9.961682735593058169e-06 7.773688412271440029e-04
2.168600000000000000e+04 6.031954853824572638e-06 8.430277812294661999e-04
2.200900000000000000e+04 4.505814558797283098e-06 8.503466960974037647e-04
2.233600000000000000e+04 5.726399649574887007e-06 8.771201246418058872e-04
2.266700000000000000e+04 5.065499408374307677e-06 8.142424630932509899e-04
2.300400000000000000e+04 3.279436668890411966e-06 8.407722343690693378e-04
2.334600000000000000e+04 3.957649823860265315e-06 8.578178239986300468e-04
2.369300000000000000e+04 5.529509962798329070e-06 8.793378365226089954e-04
2.404500000000000000e+04 6.905564987391699106e-06 8.796662441454827785e-04
2.440200000000000000e+04 4.842189810005947948e-06 8.842293755151331425e-04
2.476500000000000000e+04 3.611455213103909045e-06 8.363940287381410599e-04
2.513300000000000000e+04 5.535459877137327567e-06 8.565153693780303001e-04
2.550600000000000000e+04 3.547595497366273776e-06 8.489802130497992039e-04
2.588500000000000000e+04 4.404388164402917027e-06 8.692935225553810596e-04
2.627000000000000000e+04 5.496907306223874912e-06 7.888335967436432838e-04
2.666000000000000000e+04 6.313500307442154735e-06 8.605321636423468590e-04
2.705600000000000000e+04 8.825038094073534012e-06 8.831167942844331264e-04
2.745800000000000000e+04 5.611823326034937054e-06 8.728728280402719975e-04
2.786600000000000000e+04 2.594762236185488291e-06 8.387934649363160133e-04
2.828000000000000000e+04 3.122013595202588476e-06 8.701855549588799477e-04
2.870000000000000000e+04 2.533000724724843167e-06 8.457268122583627701e-04
2.912700000000000000e+04 3.047978680115193129e-06 8.791340515017509460e-04
2.955900000000000000e+04 5.566938125411979854e-05 1.116225845180451870e-03
2.999800000000000000e+04 3.370887725395732559e-06 8.735852316021919250e-04


==> dat/exp_inp_2postermasktxt1.dat <==
1.000000000000000000e+00 1.526439636945724487e-01 1.748054176568984985e-01
2.000000000000000000e+00 1.181883662939071655e-01 1.357579678297042847e-01
3.000000000000000000e+00 9.032983332872390747e-02 1.044223904609680176e-01
4.000000000000000000e+00 8.027931302785873413e-02 9.319185465574264526e-02
5.000000000000000000e+00 6.714484095573425293e-02 7.830744236707687378e-02
6.000000000000000000e+00 5.746806785464286804e-02 6.711098551750183105e-02
7.000000000000000000e+00 4.639535769820213318e-02 5.417891591787338257e-02
8.000000000000000000e+00 3.775566071271896362e-02 4.404496774077415466e-02
9.000000000000000000e+00 3.063573502004146576e-02 3.572196885943412781e-02
1.000000000000000000e+01 2.594286017119884491e-02 3.028438985347747803e-02
1.100000000000000000e+01 2.331632375717163086e-02 2.722914330661296844e-02
1.200000000000000000e+01 2.180624008178710938e-02 2.544434554874897003e-02
1.300000000000000000e+01 2.113321051001548767e-02 2.469803392887115479e-02
1.400000000000000000e+01 2.061942964792251587e-02 2.404976077377796173e-02
1.500000000000000000e+01 1.991136558353900909e-02 2.318178676068782806e-02
1.600000000000000000e+01 1.970356330275535583e-02 2.296199463307857513e-02
1.700000000000000000e+01 1.905481144785881042e-02 2.223082631826400757e-02
1.800000000000000000e+01 1.872055605053901672e-02 2.188401296734809875e-02
1.900000000000000000e+01 1.876162551343441010e-02 2.199682965874671936e-02
2.000000000000000000e+01 1.797444559633731842e-02 2.101757563650608063e-02
2.100000000000000000e+01 1.789804175496101379e-02 2.097961679100990295e-02
2.200000000000000000e+01 1.809546723961830139e-02 2.105678617954254150e-02
2.300000000000000000e+01 1.743874885141849518e-02 2.047128602862358093e-02
2.400000000000000000e+01 1.706320792436599731e-02 2.000486105680465698e-02
2.500000000000000000e+01 1.688002049922943115e-02 1.983213610947132111e-02
2.600000000000000000e+01 1.659217476844787598e-02 1.954227872192859650e-02
2.700000000000000000e+01 1.648464985191822052e-02 1.940661109983921051e-02
2.800000000000000000e+01 1.619862951338291168e-02 1.916532590985298157e-02
2.900000000000000000e+01 1.592262089252471924e-02 1.889248751103878021e-02
3.000000000000000000e+01 1.566534489393234253e-02 1.850801706314086914e-02
3.100000000000000000e+01 1.540352776646614075e-02 1.815305650234222412e-02
3.200000000000000000e+01 1.545733120292425156e-02 1.822203584015369415e-02
3.300000000000000000e+01 1.518541760742664337e-02 1.798353902995586395e-02
3.400000000000000000e+01 1.502784807235002518e-02 1.781473681330680847e-02
3.500000000000000000e+01 1.499803084880113602e-02 1.775661483407020569e-02
3.600000000000000000e+01 1.468951161950826645e-02 1.741251721978187561e-02
3.700000000000000000e+01 1.458713505417108536e-02 1.739706657826900482e-02
3.800000000000000000e+01 1.453774888068437576e-02 1.727129146456718445e-02
3.900000000000000000e+01 1.437473483383655548e-02 1.707985252141952515e-02
4.000000000000000000e+01 1.393510401248931885e-02 1.661610789597034454e-02
4.100000000000000000e+01 1.381931640207767487e-02 1.649196818470954895e-02
4.200000000000000000e+01 1.381310541182756424e-02 1.643131487071514130e-02
4.300000000000000000e+01 1.362942438572645187e-02 1.624972745776176453e-02
4.400000000000000000e+01 1.370508875697851181e-02 1.628828421235084534e-02
4.500000000000000000e+01 1.370484661310911179e-02 1.640944182872772217e-02
4.600000000000000000e+01 1.353501528501510620e-02 1.611298508942127228e-02
4.700000000000000000e+01 1.307822763919830322e-02 1.563878543674945831e-02
4.800000000000000000e+01 1.333247311413288116e-02 1.590843312442302704e-02
4.900000000000000000e+01 1.316315494477748871e-02 1.574862748384475708e-02
5.000000000000000000e+01 1.308090705424547195e-02 1.559473946690559387e-02
5.100000000000000000e+01 1.282929163426160812e-02 1.531829312443733215e-02
5.200000000000000000e+01 1.269374229013919830e-02 1.510858908295631409e-02
5.300000000000000000e+01 1.260597631335258484e-02 1.509672868996858597e-02
5.400000000000000000e+01 1.241242233663797379e-02 1.493427995592355728e-02
5.500000000000000000e+01 1.261123269796371460e-02 1.523111015558242798e-02
5.600000000000000000e+01 1.244173757731914520e-02 1.492649968713521957e-02
5.700000000000000000e+01 1.232055388391017914e-02 1.490204595029354095e-02
5.800000000000000000e+01 1.202689670026302338e-02 1.453168317675590515e-02
5.900000000000000000e+01 1.210276316851377487e-02 1.467913016676902771e-02
6.000000000000000000e+01 1.193186733871698380e-02 1.444503013044595718e-02
6.100000000000000000e+01 1.179149560630321503e-02 1.424214150756597519e-02
6.200000000000000000e+01 1.175612397491931915e-02 1.418077014386653900e-02
6.300000000000000000e+01 1.169166527688503265e-02 1.403495296835899353e-02
6.400000000000000000e+01 1.158546376973390579e-02 1.382640190422534943e-02
6.500000000000000000e+01 1.174705196171998978e-02 1.412149425595998764e-02
6.600000000000000000e+01 1.133776362985372543e-02 1.377015281468629837e-02
6.700000000000000000e+01 1.117976661771535873e-02 1.369713339954614639e-02
6.800000000000000000e+01 1.131327822804450989e-02 1.388726197183132172e-02
6.900000000000000000e+01 1.103946100920438766e-02 1.345670968294143677e-02
7.000000000000000000e+01 1.106854341924190521e-02 1.341739017516374588e-02
7.200000000000000000e+01 1.099354587495326996e-02 1.336090639233589172e-02
7.300000000000000000e+01 1.108376402407884598e-02 1.338096894323825836e-02
7.400000000000000000e+01 1.097830757498741150e-02 1.327626407146453857e-02
7.500000000000000000e+01 1.072199083864688873e-02 1.308510173112154007e-02
7.600000000000000000e+01 1.065355353057384491e-02 1.300515048205852509e-02
7.700000000000000000e+01 1.092176791280508041e-02 1.330363005399703979e-02
7.800000000000000000e+01 1.082525867968797684e-02 1.309167314320802689e-02
7.900000000000000000e+01 1.066641975194215775e-02 1.288816891610622406e-02
8.100000000000000000e+01 1.064739655703306198e-02 1.305318716913461685e-02
8.200000000000000000e+01 1.032310444861650467e-02 1.247728243470191956e-02
8.300000000000000000e+01 1.024696324020624161e-02 1.261719129979610443e-02
8.400000000000000000e+01 1.032541692256927490e-02 1.266075856983661652e-02
8.500000000000000000e+01 9.998845867812633514e-03 1.218381058424711227e-02
8.700000000000000000e+01 1.011104881763458252e-02 1.250158250331878662e-02
8.800000000000000000e+01 9.841391816735267639e-03 1.214615628123283386e-02
8.900000000000000000e+01 9.941114112734794617e-03 1.214701589196920395e-02
9.100000000000000000e+01 9.946161881089210510e-03 1.218788325786590576e-02
9.200000000000000000e+01 9.702923707664012909e-03 1.196335628628730774e-02
9.300000000000000000e+01 9.639403782784938812e-03 1.186689268797636032e-02
9.500000000000000000e+01 9.370307438075542450e-03 1.155034918338060379e-02
9.600000000000000000e+01 9.469529613852500916e-03 1.170878112316131592e-02
9.800000000000000000e+01 9.266178123652935028e-03 1.135439705103635788e-02
9.900000000000000000e+01 9.385480545461177826e-03 1.147918496280908585e-02
1.010000000000000000e+02 9.545650333166122437e-03 1.169072091579437256e-02
1.020000000000000000e+02 9.379591792821884155e-03 1.157607138156890869e-02
1.040000000000000000e+02 9.607013314962387085e-03 1.183742098510265350e-02
1.050000000000000000e+02 9.173474274575710297e-03 1.124867051839828491e-02
1.070000000000000000e+02 8.733844384551048279e-03 1.076498720794916153e-02
1.080000000000000000e+02 8.789368905127048492e-03 1.074923947453498840e-02
1.100000000000000000e+02 8.845240809023380280e-03 1.087824162095785141e-02
1.120000000000000000e+02 8.797980844974517822e-03 1.078430563211441040e-02
1.130000000000000000e+02 8.622827939689159393e-03 1.067290361970663071e-02
1.150000000000000000e+02 8.798498660326004028e-03 1.075753755867481232e-02
1.170000000000000000e+02 8.455479517579078674e-03 1.041235122829675674e-02
1.180000000000000000e+02 8.778005838394165039e-03 1.078966725617647171e-02
1.200000000000000000e+02 8.386518806219100952e-03 1.041917223483324051e-02
1.220000000000000000e+02 8.433229289948940277e-03 1.039402745664119720e-02
1.240000000000000000e+02 8.250455372035503387e-03 1.016940362751483917e-02
1.260000000000000000e+02 8.047112263739109039e-03 9.957957081496715546e-03
1.280000000000000000e+02 8.062039501965045929e-03 1.006442587822675705e-02
1.290000000000000000e+02 8.027921430766582489e-03 9.945756755769252777e-03
1.310000000000000000e+02 8.461240679025650024e-03 1.051758974790573120e-02
1.330000000000000000e+02 7.948121987283229828e-03 9.898001328110694885e-03
1.350000000000000000e+02 8.038695901632308960e-03 9.906796738505363464e-03
1.370000000000000000e+02 7.940038107335567474e-03 9.814626537263393402e-03
1.390000000000000000e+02 7.788734976202249527e-03 9.722243994474411011e-03
1.410000000000000000e+02 7.800193503499031067e-03 9.751892648637294769e-03
1.440000000000000000e+02 7.405625656247138977e-03 9.359181858599185944e-03
1.460000000000000000e+02 7.610953878611326218e-03 9.451114572584629059e-03
1.480000000000000000e+02 7.373190019279718399e-03 9.170969948172569275e-03
1.500000000000000000e+02 7.224034052342176437e-03 9.056686423718929291e-03
1.520000000000000000e+02 7.303650490939617157e-03 9.067037142813205719e-03
1.550000000000000000e+02 6.979431491345167160e-03 8.696012198925018311e-03
1.570000000000000000e+02 7.017501164227724075e-03 8.749783039093017578e-03
1.590000000000000000e+02 6.910253316164016724e-03 8.572190068662166595e-03
1.620000000000000000e+02 6.617682520300149918e-03 8.271443657577037811e-03
1.640000000000000000e+02 7.059380877763032913e-03 8.795999921858310699e-03
1.660000000000000000e+02 6.852340418845415115e-03 8.499249815940856934e-03
1.690000000000000000e+02 7.219247985631227493e-03 8.976164273917675018e-03
1.710000000000000000e+02 6.711640860885381699e-03 8.606683462858200073e-03
1.740000000000000000e+02 6.816147826611995697e-03 8.459747768938541412e-03
1.770000000000000000e+02 6.829565856605768204e-03 8.545314893126487732e-03
1.790000000000000000e+02 6.334779318422079086e-03 7.919561117887496948e-03
1.820000000000000000e+02 6.133724935352802277e-03 7.711343467235565186e-03
1.850000000000000000e+02 6.367663852870464325e-03 7.903885096311569214e-03
1.870000000000000000e+02 6.466736085712909698e-03 8.034294471144676208e-03
1.900000000000000000e+02 6.548819597810506821e-03 8.306784555315971375e-03
1.930000000000000000e+02 6.378786172717809677e-03 8.078028447926044464e-03
1.960000000000000000e+02 6.053769029676914215e-03 7.621208205819129944e-03
1.990000000000000000e+02 6.127186119556427002e-03 7.620465010404586792e-03
2.020000000000000000e+02 5.970368161797523499e-03 7.557304110378026962e-03
2.050000000000000000e+02 5.683077033609151840e-03 7.212505675852298737e-03
2.080000000000000000e+02 5.668601486831903458e-03 7.114917505532503128e-03
2.110000000000000000e+02 5.631913430988788605e-03 7.181091699749231339e-03
2.140000000000000000e+02 5.903753452003002167e-03 7.469875272363424301e-03
2.170000000000000000e+02 5.783586297184228897e-03 7.265882100909948349e-03
2.200000000000000000e+02 5.676064174622297287e-03 7.154291030019521713e-03
2.240000000000000000e+02 5.532001145184040070e-03 6.950956769287586212e-03
2.270000000000000000e+02 5.649678409099578857e-03 7.109542377293109894e-03
2.300000000000000000e+02 5.469755735248327255e-03 6.939455401152372360e-03
2.340000000000000000e+02 5.263963248580694199e-03 6.715332623571157455e-03
2.370000000000000000e+02 5.258196964859962463e-03 6.644775159657001495e-03
2.410000000000000000e+02 5.324028432369232178e-03 6.782254204154014587e-03
2.440000000000000000e+02 5.546594969928264618e-03 7.040557451546192169e-03
2.480000000000000000e+02 5.424235947430133820e-03 6.905559916049242020e-03
2.520000000000000000e+02 5.350164603441953659e-03 6.811894476413726807e-03
2.560000000000000000e+02 5.236729979515075684e-03 6.608399562537670135e-03
2.590000000000000000e+02 5.173106677830219269e-03 6.615005899220705032e-03
2.630000000000000000e+02 4.911945667117834091e-03 6.238769739866256714e-03
2.670000000000000000e+02 5.036636255681514740e-03 6.377343088388442993e-03
2.710000000000000000e+02 4.870192613452672958e-03 6.222366821020841599e-03
2.750000000000000000e+02 4.976941738277673721e-03 6.359167862683534622e-03
2.790000000000000000e+02 4.670348484069108963e-03 5.992339458316564560e-03
2.830000000000000000e+02 4.877462517470121384e-03 6.201929412782192230e-03
2.880000000000000000e+02 4.507573787122964859e-03 5.718805361539125443e-03
2.920000000000000000e+02 4.625290632247924805e-03 6.077691912651062012e-03
2.960000000000000000e+02 4.553035832941532135e-03 5.851939786225557327e-03
3.010000000000000000e+02 4.617908503860235214e-03 5.930871237069368362e-03
3.050000000000000000e+02 4.504572134464979172e-03 5.717582534998655319e-03
3.100000000000000000e+02 4.282192792743444443e-03 5.572239402681589127e-03
3.140000000000000000e+02 4.264292772859334946e-03 5.550940521061420441e-03
3.190000000000000000e+02 4.495182540267705917e-03 5.807186011224985123e-03
3.240000000000000000e+02 4.160612355917692184e-03 5.352685693651437759e-03
3.280000000000000000e+02 4.173124209046363831e-03 5.497941281646490097e-03
3.330000000000000000e+02 4.205643665045499802e-03 5.454235244542360306e-03
3.380000000000000000e+02 4.191233310848474503e-03 5.404293071478605270e-03
3.430000000000000000e+02 4.149423912167549133e-03 5.344456061720848083e-03
3.480000000000000000e+02 4.132290370762348175e-03 5.418200977146625519e-03
3.540000000000000000e+02 3.884269390255212784e-03 5.086018238216638565e-03
3.590000000000000000e+02 4.097225610166788101e-03 5.253643263131380081e-03
3.640000000000000000e+02 4.185159690678119659e-03 5.297435913234949112e-03
3.700000000000000000e+02 3.990357276052236557e-03 5.175746511667966843e-03
3.750000000000000000e+02 4.020347259938716888e-03 5.156483966857194901e-03
3.810000000000000000e+02 3.811707952991127968e-03 4.988531116396188736e-03
3.860000000000000000e+02 3.709938842803239822e-03 4.859511740505695343e-03
3.920000000000000000e+02 3.736563259735703468e-03 4.824015311896800995e-03
3.980000000000000000e+02 3.685761243104934692e-03 4.799572285264730453e-03
4.040000000000000000e+02 3.782147774472832680e-03 4.930066410452127457e-03
4.100000000000000000e+02 3.744693007320165634e-03 4.948081914335489273e-03
4.160000000000000000e+02 3.693390637636184692e-03 4.828846547752618790e-03
4.220000000000000000e+02 3.734206082299351692e-03 4.826702177524566650e-03
4.290000000000000000e+02 3.570388536900281906e-03 4.751638974994421005e-03
4.350000000000000000e+02 3.601182252168655396e-03 4.703832790255546570e-03
4.410000000000000000e+02 3.439943771809339523e-03 4.487762227654457092e-03
4.480000000000000000e+02 3.528316738083958626e-03 4.640900064259767532e-03
4.550000000000000000e+02 3.564115613698959351e-03 4.628812428563833237e-03
4.610000000000000000e+02 3.282797755673527718e-03 4.331438802182674408e-03
4.680000000000000000e+02 3.453733865171670914e-03 4.555169958621263504e-03
4.750000000000000000e+02 3.172638593241572380e-03 4.191128537058830261e-03
4.820000000000000000e+02 3.334923647344112396e-03 4.372958093881607056e-03
4.890000000000000000e+02 3.200150560587644577e-03 4.293538164347410202e-03
4.970000000000000000e+02 3.063514828681945801e-03 4.048675298690795898e-03
5.040000000000000000e+02 2.499093068763613701e-03 3.422720590606331825e-03
5.120000000000000000e+02 2.298966515809297562e-03 3.135727718472480774e-03
5.190000000000000000e+02 2.263423986732959747e-03 3.097972366958856583e-03
5.270000000000000000e+02 2.293239813297986984e-03 3.076430642977356911e-03
5.350000000000000000e+02 2.193690510466694832e-03 2.962052356451749802e-03
5.430000000000000000e+02 2.128249034285545349e-03 2.921944251284003258e-03
5.510000000000000000e+02 2.095327246934175491e-03 2.899299142882227898e-03
5.590000000000000000e+02 2.084764419123530388e-03 2.865609014406800270e-03
5.670000000000000000e+02 2.186916302889585495e-03 3.002209356054663658e-03
5.760000000000000000e+02 2.031033160164952278e-03 2.829667646437883377e-03
5.840000000000000000e+02 1.963582122698426247e-03 2.727157901972532272e-03
5.930000000000000000e+02 2.059148158878087997e-03 2.806388307362794876e-03
6.020000000000000000e+02 1.982333371415734291e-03 2.739880699664354324e-03
6.110000000000000000e+02 1.997624291107058525e-03 2.767925383523106575e-03
6.200000000000000000e+02 1.800384023226797581e-03 2.520641544833779335e-03
6.290000000000000000e+02 1.815172261558473110e-03 2.557961968705058098e-03
6.380000000000000000e+02 1.831475645303726196e-03 2.581687644124031067e-03
6.480000000000000000e+02 1.803573803044855595e-03 2.536657499149441719e-03
6.570000000000000000e+02 1.675489475019276142e-03 2.340868348255753517e-03
6.670000000000000000e+02 1.817314536310732365e-03 2.513330895453691483e-03
6.770000000000000000e+02 1.748382230289280415e-03 2.455746289342641830e-03
6.870000000000000000e+02 1.676090876571834087e-03 2.360428450629115105e-03
6.970000000000000000e+02 1.655876636505126953e-03 2.339735627174377441e-03
7.080000000000000000e+02 1.662665512412786484e-03 2.379767829552292824e-03
7.180000000000000000e+02 1.629964448511600494e-03 2.303156303241848946e-03
7.290000000000000000e+02 1.584161538630723953e-03 2.253873040899634361e-03
7.400000000000000000e+02 1.580085139721632004e-03 2.279584063217043877e-03
7.510000000000000000e+02 1.563248457387089729e-03 2.233742969110608101e-03
7.620000000000000000e+02 1.572389737702906132e-03 2.262922236695885658e-03
7.730000000000000000e+02 1.510552130639553070e-03 2.196283312514424324e-03
7.850000000000000000e+02 1.615121262148022652e-03 2.299256622791290283e-03
7.970000000000000000e+02 1.531348098069429398e-03 2.176767680794000626e-03
8.080000000000000000e+02 1.507507869973778725e-03 2.133417408913373947e-03
8.200000000000000000e+02 1.443628105334937572e-03 2.087726723402738571e-03
8.330000000000000000e+02 1.497270422987639904e-03 2.171715721487998962e-03
8.450000000000000000e+02 1.412929501384496689e-03 2.039544517174363136e-03
8.580000000000000000e+02 1.335686654783785343e-03 1.965028233826160431e-03
8.700000000000000000e+02 1.410196302458643913e-03 2.038935199379920959e-03
8.830000000000000000e+02 1.498954254202544689e-03 2.081668004393577576e-03
8.960000000000000000e+02 1.409933553077280521e-03 2.065012697130441666e-03
9.100000000000000000e+02 1.350171398371458054e-03 1.952290534973144531e-03
9.230000000000000000e+02 1.356006367132067680e-03 1.984349219128489494e-03
9.370000000000000000e+02 1.273763715289533138e-03 1.855831011198461056e-03
9.510000000000000000e+02 1.319987000897526741e-03 1.909412909299135208e-03
9.650000000000000000e+02 1.246339641511440277e-03 1.875361660495400429e-03
9.790000000000000000e+02 1.230428111739456654e-03 1.833897433243691921e-03
9.940000000000000000e+02 1.221632002852857113e-03 1.805150764994323254e-03
1.009000000000000000e+03 9.809295879676938057e-04 1.568127074278891087e-03
1.024000000000000000e+03 8.327623945660889149e-04 1.325796823948621750e-03
1.039000000000000000e+03 8.127865148708224297e-04 1.304632052779197693e-03
1.054000000000000000e+03 8.036411018110811710e-04 1.283944700844585896e-03
1.070000000000000000e+03 7.938995258882641792e-04 1.270904322154819965e-03
1.086000000000000000e+03 7.462115027010440826e-04 1.224660431034862995e-03
1.102000000000000000e+03 7.863913779146969318e-04 1.277387258596718311e-03
1.118000000000000000e+03 7.694291998632252216e-04 1.264662598259747028e-03
1.135000000000000000e+03 7.311736699193716049e-04 1.210219576023519039e-03
1.152000000000000000e+03 7.171818870119750500e-04 1.191278570331633091e-03
1.169000000000000000e+03 7.693552179262042046e-04 1.248957938514649868e-03
1.186000000000000000e+03 6.983015337027609348e-04 1.153817400336265564e-03
1.204000000000000000e+03 6.835118401795625687e-04 1.146733993664383888e-03
1.222000000000000000e+03 7.140474626794457436e-04 1.168486545793712139e-03
1.240000000000000000e+03 7.247900939546525478e-04 1.189769478514790535e-03
1.259000000000000000e+03 7.084306562319397926e-04 1.168007147498428822e-03
1.277000000000000000e+03 6.849697092548012733e-04 1.132154371589422226e-03
1.296000000000000000e+03 6.473624380305409431e-04 1.078117522411048412e-03
1.315000000000000000e+03 7.112029124982655048e-04 1.169964205473661423e-03
1.335000000000000000e+03 6.726397550664842129e-04 1.106476876884698868e-03
1.355000000000000000e+03 6.545403739437460899e-04 1.089885132387280464e-03
1.375000000000000000e+03 6.590648554265499115e-04 1.112242694944143295e-03
1.395000000000000000e+03 6.536301225423812866e-04 1.103783608414232731e-03
1.416000000000000000e+03 6.553719867952167988e-04 1.085505704395473003e-03
1.437000000000000000e+03 6.493398104794323444e-04 1.083405804820358753e-03
1.459000000000000000e+03 6.589962285943329334e-04 1.115312566980719566e-03
1.480000000000000000e+03 6.146659143269062042e-04 1.037548645399510860e-03
1.502000000000000000e+03 5.471321055665612221e-04 9.748200536705553532e-04
1.525000000000000000e+03 4.597840306814759970e-04 8.391477749682962894e-04
1.547000000000000000e+03 4.190691979601979256e-04 7.907135295681655407e-04
1.570000000000000000e+03 4.183469281997531652e-04 7.886347011663019657e-04
1.594000000000000000e+03 4.260519344825297594e-04 8.145633037202060223e-04
1.617000000000000000e+03 4.481582145672291517e-04 8.247770019806921482e-04
1.641000000000000000e+03 4.599992535077035427e-04 8.417876670137047768e-04
1.666000000000000000e+03 4.035729507450014353e-04 7.834748830646276474e-04
1.690000000000000000e+03 4.062170337419956923e-04 7.861513295210897923e-04
1.716000000000000000e+03 4.104188119526952505e-04 7.641756092198193073e-04
1.741000000000000000e+03 4.092620220035314560e-04 7.767360075376927853e-04
1.767000000000000000e+03 4.253644437994807959e-04 7.892219582572579384e-04
1.793000000000000000e+03 4.163139383308589458e-04 7.726122275926172733e-04
1.820000000000000000e+03 3.848673368338495493e-04 7.531688897870481014e-04
1.847000000000000000e+03 3.998265892732888460e-04 7.705514435656368732e-04
1.874000000000000000e+03 3.888524079229682684e-04 7.455162703990936279e-04
1.902000000000000000e+03 3.754207282327115536e-04 7.288526976481080055e-04
1.930000000000000000e+03 3.902918833773583174e-04 7.574004703201353550e-04
1.959000000000000000e+03 3.801001876126974821e-04 7.235439261421561241e-04
1.988000000000000000e+03 3.749675233848392963e-04 7.251064525917172432e-04
2.018000000000000000e+03 3.321208059787750244e-04 6.706405547447502613e-04
2.048000000000000000e+03 3.018326824530959129e-04 6.539092864841222763e-04
2.078000000000000000e+03 2.878993691410869360e-04 6.302191177383065224e-04
2.109000000000000000e+03 2.924439904745668173e-04 6.255508633330464363e-04
2.140000000000000000e+03 2.823756949510425329e-04 6.098361918702721596e-04
2.172000000000000000e+03 2.959395351354032755e-04 6.253493484109640121e-04
2.205000000000000000e+03 2.654050767887383699e-04 5.828775465488433838e-04
2.237000000000000000e+03 2.835468330886214972e-04 5.978394765406847000e-04
2.271000000000000000e+03 3.174153389409184456e-04 6.424883031286299229e-04
2.304000000000000000e+03 2.713956637308001518e-04 6.018718122504651546e-04
2.339000000000000000e+03 2.795731707010418177e-04 5.936975358054041862e-04
2.373000000000000000e+03 2.587888739071786404e-04 5.758011247962713242e-04
2.409000000000000000e+03 2.518260444048792124e-04 5.671363906003534794e-04
2.444000000000000000e+03 2.779855276457965374e-04 5.964143201708793640e-04
2.481000000000000000e+03 2.491247723810374737e-04 5.640326417051255703e-04
2.518000000000000000e+03 2.175359841203317046e-04 5.272943526506423950e-04
2.555000000000000000e+03 2.253924030810594559e-04 5.390190053731203079e-04
2.593000000000000000e+03 2.606715133879333735e-04 5.687508382834494114e-04
2.631000000000000000e+03 2.221241884399205446e-04 5.284813232719898224e-04
2.671000000000000000e+03 2.013468038057908416e-04 5.007625441066920757e-04
2.710000000000000000e+03 2.105293679051101208e-04 5.138768465258181095e-04
2.751000000000000000e+03 2.037087251665070653e-04 5.170844378881156445e-04
2.791000000000000000e+03 2.055109507637098432e-04 5.096807144582271576e-04
2.833000000000000000e+03 2.267635281896218657e-04 5.214827833697199821e-04
2.875000000000000000e+03 2.251067780889570713e-04 5.357797490432858467e-04
2.918000000000000000e+03 1.977933134185150266e-04 4.977268981747329235e-04
2.961000000000000000e+03 2.115165843861177564e-04 5.135594401508569717e-04
3.005000000000000000e+03 1.946622942341491580e-04 4.956593620590865612e-04
3.050000000000000000e+03 1.785813947208225727e-04 4.691410576924681664e-04
3.095000000000000000e+03 1.878226321423426270e-04 4.831910191569477320e-04
3.141000000000000000e+03 2.008767478400841355e-04 5.037075025029480457e-04
3.188000000000000000e+03 1.714153477223590016e-04 4.645142180379480124e-04
3.235000000000000000e+03 2.556161489337682724e-04 5.588512285612523556e-04
3.283000000000000000e+03 1.674658415140584111e-04 4.591496253851801157e-04
3.332000000000000000e+03 1.682872243691235781e-04 4.641560080926865339e-04
3.381000000000000000e+03 2.191946114180609584e-04 5.157405394129455090e-04
3.432000000000000000e+03 1.993754267459735274e-04 4.930288996547460556e-04
3.483000000000000000e+03 1.715414109639823437e-04 4.641438135877251625e-04
3.534000000000000000e+03 1.531948510091751814e-04 4.358978476375341415e-04
3.587000000000000000e+03 2.449620806146413088e-04 5.475222715176641941e-04
3.640000000000000000e+03 1.481300569139420986e-04 4.333823162596672773e-04
3.694000000000000000e+03 1.388400414725765586e-04 4.319550644140690565e-04
3.749000000000000000e+03 1.633798965485766530e-04 4.580682725645601749e-04
3.805000000000000000e+03 1.549441221868619323e-04 4.388409142848104239e-04
3.861000000000000000e+03 1.559815864311531186e-04 4.427184758242219687e-04
3.919000000000000000e+03 1.466028479626402259e-04 4.353103286121040583e-04
3.977000000000000000e+03 1.493969175498932600e-04 4.324355104472488165e-04
4.036000000000000000e+03 2.817589847836643457e-04 5.922847194597125053e-04
4.096000000000000000e+03 2.231298276456072927e-04 5.265469662845134735e-04
4.157000000000000000e+03 1.796340366126969457e-04 4.795078421011567116e-04
4.219000000000000000e+03 1.319123257417231798e-04 4.199359973426908255e-04
4.281000000000000000e+03 1.600242976564913988e-04 4.524329269770532846e-04
4.345000000000000000e+03 1.448944822186604142e-04 4.345089837443083525e-04
4.410000000000000000e+03 1.598948874743655324e-04 4.532681487035006285e-04
4.475000000000000000e+03 1.743270840961486101e-04 4.686448373831808567e-04
4.542000000000000000e+03 1.407543750246986747e-04 4.325119662098586559e-04
4.609000000000000000e+03 1.329274382442235947e-04 4.227787721902132034e-04
4.678000000000000000e+03 2.288895775564014912e-04 5.343990051187574863e-04
4.747000000000000000e+03 1.850696571636945009e-04 4.822003247682005167e-04
4.818000000000000000e+03 2.934566000476479530e-04 6.388390320353209972e-04
4.889000000000000000e+03 1.409768592566251755e-04 4.300877626519650221e-04
4.962000000000000000e+03 2.041672414634376764e-04 5.139980930835008621e-04
5.036000000000000000e+03 1.364908675896003842e-04 4.349816008470952511e-04
5.110000000000000000e+03 1.921735238283872604e-03 2.615605946630239487e-03
5.186000000000000000e+03 3.685898554977029562e-04 7.071080617606639862e-04
5.263000000000000000e+03 2.840830711647868156e-04 5.889669409953057766e-04
5.342000000000000000e+03 2.659431484062224627e-04 5.615688860416412354e-04
5.421000000000000000e+03 2.158406568923965096e-04 5.041731637902557850e-04
5.502000000000000000e+03 2.252190606668591499e-04 5.114651285111904144e-04
5.583000000000000000e+03 1.791325048543512821e-04 4.589838499668985605e-04
5.666000000000000000e+03 2.183487813454121351e-04 5.019676755182445049e-04
5.751000000000000000e+03 1.765324996085837483e-04 4.532117745839059353e-04
5.836000000000000000e+03 1.654914522077888250e-04 4.378914018161594868e-04
5.923000000000000000e+03 1.676626852713525295e-04 4.398332966957241297e-04
6.011000000000000000e+03 1.800708851078525186e-04 4.553912440314888954e-04
6.100000000000000000e+03 1.769629161572083831e-04 4.455208836589008570e-04
6.191000000000000000e+03 1.322085736319422722e-04 3.996480372734367847e-04
6.283000000000000000e+03 1.308371865889057517e-04 3.924019983969628811e-04
6.376000000000000000e+03 1.961439556907862425e-04 4.752574022859334946e-04
6.471000000000000000e+03 1.319113653153181076e-04 3.980576584581285715e-04
6.567000000000000000e+03 1.220580306835472584e-04 3.902463067788630724e-04
6.664000000000000000e+03 1.152410331997089088e-04 3.807177126873284578e-04
6.763000000000000000e+03 1.157409787992946804e-04 3.794732328969985247e-04
6.864000000000000000e+03 1.103143149521201849e-04 3.743272682186216116e-04
6.966000000000000000e+03 1.084690884454175830e-04 3.766634326893836260e-04
7.069000000000000000e+03 2.207706565968692303e-04 4.924252280034124851e-04
7.174000000000000000e+03 1.480519567849114537e-04 4.188797611277550459e-04
7.281000000000000000e+03 1.021560528897680342e-04 3.634096065070480108e-04
7.389000000000000000e+03 1.404485519742593169e-04 4.056331817992031574e-04
7.499000000000000000e+03 1.005268932203762233e-04 3.651041479315608740e-04
7.610000000000000000e+03 1.174419594462960958e-04 3.832693037111312151e-04
7.724000000000000000e+03 1.125148191931657493e-04 3.783875436056405306e-04
7.838000000000000000e+03 1.058858761098235846e-04 3.709803859237581491e-04
7.955000000000000000e+03 1.229936169693246484e-04 3.817541874013841152e-04
8.073000000000000000e+03 1.054808672051876783e-04 3.647688427008688450e-04
8.193000000000000000e+03 1.181759507744573057e-04 3.831018984783440828e-04
8.315000000000000000e+03 1.471235591452568769e-04 4.150010354351252317e-04
8.438000000000000000e+03 9.205062815453857183e-05 3.511444374453276396e-04
8.564000000000000000e+03 1.129714146372862160e-04 3.770159091800451279e-04
8.691000000000000000e+03 3.299836826045066118e-04 6.467862986028194427e-04
8.820000000000000000e+03 1.871877466328442097e-04 4.526299308054149151e-04
8.951000000000000000e+03 1.246765168616548181e-04 3.898374561686068773e-04
9.084000000000000000e+03 1.797836011974141002e-04 4.547226126305758953e-04
9.219000000000000000e+03 1.039331837091594934e-04 3.714742197189480066e-04
9.356000000000000000e+03 1.004865043796598911e-04 3.694004262797534466e-04
9.495000000000000000e+03 1.114833066822029650e-04 3.787656896747648716e-04
9.636000000000000000e+03 8.839500515023246408e-05 3.592462162487208843e-04
9.779000000000000000e+03 1.083072129404172301e-04 3.784145810641348362e-04
9.924000000000000000e+03 1.274036476388573647e-04 4.014785808976739645e-04
1.007200000000000000e+04 7.986535638337954879e-05 3.520973550621420145e-04
1.022200000000000000e+04 1.126337956520728767e-04 3.901933960150927305e-04
1.037300000000000000e+04 4.281075380276888609e-04 7.861793856136500835e-04
1.052800000000000000e+04 9.179209882859140635e-05 3.638688940554857254e-04
1.068400000000000000e+04 8.680101745994761586e-05 3.592904540710151196e-04
1.084300000000000000e+04 9.173583384836092591e-05 3.685710253193974495e-04
1.100400000000000000e+04 7.564041879959404469e-05 3.497266443446278572e-04
1.116700000000000000e+04 1.175091310869902372e-04 4.004739457741379738e-04
1.133300000000000000e+04 7.142323738662526011e-05 3.451858647167682648e-04
1.150200000000000000e+04 7.147267024265602231e-05 3.497122379485517740e-04
1.167300000000000000e+04 9.818460239330306649e-05 3.803033614531159401e-04
1.184600000000000000e+04 8.490330219501629472e-05 3.527552762534469366e-04
1.202200000000000000e+04 1.629117614356800914e-04 4.500608192756772041e-04
1.220100000000000000e+04 7.073074084473773837e-05 3.545454237610101700e-04
1.238200000000000000e+04 6.814062362536787987e-05 3.479252045508474112e-04
1.256600000000000000e+04 9.046231571119278669e-05 3.756927035283297300e-04
1.275300000000000000e+04 6.645907706115394831e-05 3.473060496617108583e-04
1.294200000000000000e+04 6.753802881576120853e-05 3.524835046846419573e-04
1.313400000000000000e+04 6.948795635253190994e-05 3.533680282998830080e-04
1.333000000000000000e+04 1.013692381093278527e-04 3.943018382415175438e-04
1.352800000000000000e+04 6.219406350282952189e-05 3.527311782818287611e-04
1.372900000000000000e+04 8.429717127000913024e-05 3.779292746912688017e-04
1.393300000000000000e+04 1.233390212291851640e-04 4.212958156131207943e-04
1.414000000000000000e+04 5.953225263510830700e-05 3.495480923447757959e-04
1.435000000000000000e+04 8.309507393278181553e-05 3.835253883153200150e-04
1.456300000000000000e+04 5.891440741834230721e-05 3.529579844325780869e-04
1.477900000000000000e+04 9.049838263308629394e-05 3.836018731817603111e-04
1.499900000000000000e+04 1.093276805477216840e-04 3.844074381049722433e-04
1.522200000000000000e+04 1.019496194203384221e-04 3.979407192673534155e-04
1.544800000000000000e+04 7.533757889177650213e-05 3.775566583499312401e-04
1.567700000000000000e+04 6.673215830232948065e-05 3.619739145506173372e-04
1.591000000000000000e+04 5.397624045144766569e-05 3.486323694232851267e-04
1.614700000000000000e+04 1.224664883920922875e-04 3.953578998334705830e-04
1.638700000000000000e+04 1.036759495036676526e-04 3.767539456021040678e-04
1.663000000000000000e+04 8.096743113128468394e-05 3.593498840928077698e-04
1.687700000000000000e+04 8.964252629084512591e-05 3.709650482051074505e-04
1.712800000000000000e+04 6.344246503431349993e-05 3.405998577363789082e-04
1.738200000000000000e+04 6.149775435915216804e-05 3.373082145117223263e-04
1.764100000000000000e+04 1.178794627776369452e-04 4.041937063448131084e-04
1.790300000000000000e+04 1.142639594036154449e-04 3.810891066677868366e-04
1.816900000000000000e+04 9.329794556833803654e-05 3.791846684180200100e-04
1.843900000000000000e+04 5.920797048020176589e-05 3.412496880628168583e-04
1.871300000000000000e+04 5.449213858810253441e-05 3.357005189172923565e-04
1.899100000000000000e+04 7.866592932259663939e-05 3.693641338031738997e-04
1.927300000000000000e+04 5.302052886690944433e-05 3.403780283406376839e-04
1.955900000000000000e+04 5.329025225364603102e-05 3.392822400201112032e-04
1.985000000000000000e+04 6.453658716054633260e-05 3.545042418409138918e-04
2.014500000000000000e+04 6.615884922211989760e-05 3.479618753772228956e-04
2.044400000000000000e+04 5.948715261183679104e-05 3.478202561382204294e-04
2.074800000000000000e+04 4.639077087631449103e-05 3.372872015461325645e-04
2.105600000000000000e+04 6.205301906447857618e-05 3.552174894139170647e-04
2.136900000000000000e+04 5.574891110882163048e-05 3.561628982424736023e-04
2.168600000000000000e+04 5.198792860028333962e-05 3.509558737277984619e-04
2.200900000000000000e+04 1.020732961478643119e-04 4.070802533533424139e-04
2.233600000000000000e+04 4.311739030526950955e-05 3.448162460699677467e-04
2.266700000000000000e+04 5.547051114263013005e-05 3.518157755024731159e-04
2.300400000000000000e+04 6.205510726431384683e-05 3.690478624776005745e-04
2.334600000000000000e+04 4.786470162798650563e-05 3.523089981172233820e-04
2.369300000000000000e+04 6.268511788221076131e-05 3.669055877253413200e-04
2.404500000000000000e+04 5.031647742725908756e-05 3.351756895426660776e-04
2.440200000000000000e+04 5.951172715867869556e-05 3.537869197316467762e-04
2.476500000000000000e+04 5.541847713175229728e-05 3.578772593755275011e-04
2.513300000000000000e+04 6.221373041626065969e-05 3.588416730053722858e-04
2.550600000000000000e+04 7.017807365627959371e-05 3.771993215195834637e-04
2.588500000000000000e+04 6.300660606939345598e-05 3.693158505484461784e-04
2.627000000000000000e+04 6.811752973590046167e-05 3.695841878652572632e-04
2.666000000000000000e+04 4.705565152107737958e-05 3.522967454046010971e-04
2.705600000000000000e+04 4.783941039931960404e-05 3.433133242651820183e-04
2.745800000000000000e+04 7.586774881929159164e-05 3.859088174067437649e-04
2.786600000000000000e+04 4.574186095851473510e-05 3.488117072265595198e-04
2.828000000000000000e+04 5.702014823327772319e-05 3.617567126639187336e-04
2.870000000000000000e+04 6.093307820265181363e-05 3.706670249812304974e-04
2.912700000000000000e+04 5.172728924662806094e-05 3.578701580408960581e-04
2.955900000000000000e+04 6.209978164406493306e-05 3.761424450203776360e-04
2.999800000000000000e+04 4.471655483939684927e-05 3.512836701702326536e-04


==> dat/exp_inp_dip_postermask01.dat <==
1.000000000000000000e+00 2.665415965020656586e-02 1.328629255294799805e-01
2.000000000000000000e+00 2.166362479329109192e-02 1.080241426825523376e-01
3.000000000000000000e+00 2.061534672975540161e-02 1.026743575930595398e-01
4.000000000000000000e+00 1.571773737668991089e-02 7.837709039449691772e-02
5.000000000000000000e+00 1.358019001781940460e-02 6.777428835630416870e-02
6.000000000000000000e+00 1.170110981911420822e-02 5.828399583697319031e-02
7.000000000000000000e+00 1.049817726016044617e-02 5.217206478118896484e-02
8.000000000000000000e+00 9.368408471345901489e-03 4.654500633478164673e-02
9.000000000000000000e+00 8.712195791304111481e-03 4.334138706326484680e-02
1.000000000000000000e+01 8.004641160368919373e-03 3.971981257200241089e-02
1.100000000000000000e+01 7.337814196944236755e-03 3.657704964280128479e-02
1.200000000000000000e+01 7.296061608940362930e-03 3.637646138668060303e-02
1.300000000000000000e+01 7.323710713535547256e-03 3.656389936804771423e-02
1.400000000000000000e+01 7.164306472986936569e-03 3.577086329460144043e-02
1.500000000000000000e+01 7.086692843586206436e-03 3.529756888747215271e-02
1.600000000000000000e+01 6.913262885063886642e-03 3.447248786687850952e-02
1.700000000000000000e+01 6.801075767725706100e-03 3.393453359603881836e-02
1.800000000000000000e+01 6.771684624254703522e-03 3.378813713788986206e-02
1.900000000000000000e+01 6.555615924298763275e-03 3.274584561586380005e-02
2.000000000000000000e+01 6.449464242905378342e-03 3.215769305825233459e-02
2.100000000000000000e+01 6.466205697506666183e-03 3.221821784973144531e-02
2.200000000000000000e+01 6.387426517903804779e-03 3.184040263295173645e-02
2.300000000000000000e+01 6.369942333549261093e-03 3.177446126937866211e-02
2.400000000000000000e+01 6.370562128722667694e-03 3.173489496111869812e-02
2.500000000000000000e+01 6.242048460990190506e-03 3.118763677775859833e-02
2.600000000000000000e+01 6.204353645443916321e-03 3.100455924868583679e-02
2.700000000000000000e+01 6.273330654948949814e-03 3.128306567668914795e-02
2.800000000000000000e+01 6.120521109551191330e-03 3.057462535798549652e-02
2.900000000000000000e+01 6.005967035889625549e-03 3.001461178064346313e-02
3.000000000000000000e+01 5.902535282075405121e-03 2.946709282696247101e-02
3.100000000000000000e+01 6.112340837717056274e-03 3.057493455708026886e-02
3.200000000000000000e+01 6.064945366233587265e-03 3.038257546722888947e-02
3.300000000000000000e+01 5.885612219572067261e-03 2.941244281828403473e-02
3.400000000000000000e+01 5.768770352005958557e-03 2.884086407721042633e-02
3.500000000000000000e+01 5.748752970248460770e-03 2.875510603189468384e-02
3.600000000000000000e+01 5.698546301573514938e-03 2.857256680727005005e-02
3.700000000000000000e+01 5.672428291290998459e-03 2.834826335310935974e-02
3.800000000000000000e+01 5.708023440092802048e-03 2.849023230373859406e-02
3.900000000000000000e+01 5.564478226006031036e-03 2.788398414850234985e-02
4.000000000000000000e+01 5.505447275936603546e-03 2.753734029829502106e-02
4.100000000000000000e+01 5.454257596284151077e-03 2.724715508520603180e-02
4.200000000000000000e+01 5.388567224144935608e-03 2.697997540235519409e-02
4.300000000000000000e+01 5.279612261801958084e-03 2.648601494729518890e-02
4.400000000000000000e+01 5.198965780436992645e-03 2.606192976236343384e-02
4.500000000000000000e+01 5.154058802872896194e-03 2.593481540679931641e-02
4.600000000000000000e+01 5.105999764055013657e-03 2.563059702515602112e-02
4.700000000000000000e+01 4.975077230483293533e-03 2.504599094390869141e-02
4.800000000000000000e+01 4.974910058081150055e-03 2.505655959248542786e-02
4.900000000000000000e+01 4.893216770142316818e-03 2.462508901953697205e-02
5.000000000000000000e+01 4.690610803663730621e-03 2.362529374659061432e-02
5.100000000000000000e+01 4.682324361056089401e-03 2.354020625352859497e-02
5.200000000000000000e+01 4.653279669582843781e-03 2.339786291122436523e-02
5.300000000000000000e+01 4.544175695627927780e-03 2.290323190391063690e-02
5.400000000000000000e+01 4.628819879144430161e-03 2.321500517427921295e-02
5.500000000000000000e+01 4.549843724817037582e-03 2.288583293557167053e-02
5.600000000000000000e+01 4.426541272550821304e-03 2.229422517120838165e-02
5.700000000000000000e+01 4.457737319171428680e-03 2.244892157614231110e-02
5.800000000000000000e+01 4.362568259239196777e-03 2.198493853211402893e-02
5.900000000000000000e+01 4.245164338499307632e-03 2.143873833119869232e-02
6.000000000000000000e+01 4.235118627548217773e-03 2.134980261325836182e-02
6.100000000000000000e+01 4.137897863984107971e-03 2.093472518026828766e-02
6.200000000000000000e+01 4.177288152277469635e-03 2.110574021935462952e-02
6.300000000000000000e+01 4.138972610235214233e-03 2.091414667665958405e-02
6.400000000000000000e+01 4.057179670780897141e-03 2.054166793823242188e-02
6.500000000000000000e+01 3.923653624951839447e-03 1.989802904427051544e-02
6.600000000000000000e+01 3.903609700500965118e-03 1.982194185256958008e-02
6.700000000000000000e+01 3.810893511399626732e-03 1.927027106285095215e-02
6.800000000000000000e+01 3.887109691277146339e-03 1.969202980399131775e-02
6.900000000000000000e+01 3.812577575445175171e-03 1.931748911738395691e-02
7.000000000000000000e+01 3.753780387341976166e-03 1.895100809633731842e-02
7.100000000000000000e+01 3.696482395753264427e-03 1.881757564842700958e-02
7.200000000000000000e+01 3.689245553687214851e-03 1.870526000857353210e-02
7.300000000000000000e+01 3.637708257883787155e-03 1.843820512294769287e-02
7.400000000000000000e+01 3.609653096646070480e-03 1.831213012337684631e-02
7.500000000000000000e+01 3.532954957336187363e-03 1.790250651538372040e-02
7.600000000000000000e+01 3.507187590003013611e-03 1.785400882363319397e-02
7.700000000000000000e+01 3.510755253955721855e-03 1.787015795707702637e-02
7.800000000000000000e+01 3.424003953114151955e-03 1.744828186929225922e-02
7.900000000000000000e+01 3.501948900520801544e-03 1.782304234802722931e-02
8.000000000000000000e+01 3.417162923142313957e-03 1.741252653300762177e-02
8.100000000000000000e+01 3.360060742124915123e-03 1.711563020944595337e-02
8.200000000000000000e+01 3.351497696712613106e-03 1.715018786489963531e-02
8.300000000000000000e+01 3.293987596407532692e-03 1.682868786156177521e-02
8.500000000000000000e+01 3.190263174474239349e-03 1.632968522608280182e-02
8.600000000000000000e+01 3.165288129821419716e-03 1.617936417460441589e-02
8.700000000000000000e+01 3.163030603900551796e-03 1.626240648329257965e-02
8.800000000000000000e+01 3.005033126100897789e-03 1.539278216660022736e-02
8.900000000000000000e+01 3.020253032445907593e-03 1.548111997544765472e-02
9.000000000000000000e+01 2.889204770326614380e-03 1.483374647796154022e-02
9.100000000000000000e+01 2.918942831456661224e-03 1.491171028465032578e-02
9.200000000000000000e+01 2.881483174860477448e-03 1.483447104692459106e-02
9.300000000000000000e+01 2.894873963668942451e-03 1.487359125167131424e-02
9.500000000000000000e+01 2.690336434170603752e-03 1.387040503323078156e-02
9.600000000000000000e+01 2.671460853889584541e-03 1.385322585701942444e-02
9.700000000000000000e+01 2.633514581248164177e-03 1.359360478818416595e-02
9.800000000000000000e+01 2.598472172394394875e-03 1.350366789847612381e-02
9.900000000000000000e+01 2.531478879973292351e-03 1.313895825296640396e-02
1.010000000000000000e+02 2.459945622831583023e-03 1.286176126450300217e-02
1.020000000000000000e+02 2.466094680130481720e-03 1.285060495138168335e-02
1.030000000000000000e+02 2.432942157611250877e-03 1.270405016839504242e-02
1.050000000000000000e+02 2.400286728516221046e-03 1.252253819257020950e-02
1.060000000000000000e+02 2.266382565721869469e-03 1.186534576117992401e-02
1.070000000000000000e+02 2.290979260578751564e-03 1.198927499353885651e-02
1.090000000000000000e+02 2.233997685834765434e-03 1.174903102219104767e-02
1.100000000000000000e+02 2.134671201929450035e-03 1.130668353289365768e-02
1.110000000000000000e+02 2.114172559231519699e-03 1.116720028221607208e-02
1.130000000000000000e+02 2.079895231872797012e-03 1.110099628567695618e-02
1.140000000000000000e+02 2.010013908147811890e-03 1.072851195931434631e-02
1.160000000000000000e+02 1.997993793338537216e-03 1.057435479015111923e-02
1.170000000000000000e+02 1.903487951494753361e-03 1.017715316265821457e-02
1.190000000000000000e+02 1.852968707680702209e-03 9.994911029934883118e-03
1.200000000000000000e+02 1.815091120079159737e-03 9.820240549743175507e-03
1.220000000000000000e+02 1.781424973160028458e-03 9.602643549442291260e-03
1.230000000000000000e+02 1.697186380624771118e-03 9.197101928293704987e-03
1.250000000000000000e+02 1.721758395433425903e-03 9.355656802654266357e-03
1.260000000000000000e+02 1.700939610600471497e-03 9.370723739266395569e-03
1.280000000000000000e+02 1.650534570217132568e-03 8.982368744909763336e-03
1.290000000000000000e+02 1.730005722492933273e-03 9.371970780193805695e-03
1.310000000000000000e+02 1.504644867964088917e-03 8.274704217910766602e-03
1.330000000000000000e+02 1.546559506095945835e-03 8.436408825218677521e-03
1.340000000000000000e+02 1.560241216793656349e-03 8.509164676070213318e-03
1.360000000000000000e+02 1.528194523416459560e-03 8.409704081714153290e-03
1.380000000000000000e+02 1.478325924836099148e-03 8.184161037206649780e-03
1.390000000000000000e+02 1.413897494785487652e-03 7.802471052855253220e-03
1.410000000000000000e+02 1.443232176825404167e-03 8.005530573427677155e-03
1.430000000000000000e+02 1.420010579749941826e-03 7.840229198336601257e-03
1.450000000000000000e+02 1.322120311670005322e-03 7.384712807834148407e-03
1.470000000000000000e+02 1.331436797045171261e-03 7.381342817097902298e-03
1.480000000000000000e+02 1.257741590961813927e-03 7.031893823295831680e-03
1.500000000000000000e+02 1.278018462471663952e-03 7.093746215105056763e-03
1.520000000000000000e+02 1.238831784576177597e-03 6.844758056104183197e-03
1.540000000000000000e+02 1.185417873784899712e-03 6.689595058560371399e-03
1.560000000000000000e+02 1.179694547317922115e-03 6.674237549304962158e-03
1.580000000000000000e+02 1.158114871941506863e-03 6.498544942587614059e-03
1.600000000000000000e+02 1.137616462074220181e-03 6.440480705350637436e-03
1.620000000000000000e+02 1.146486261859536171e-03 6.456449162214994431e-03
1.640000000000000000e+02 1.152817276306450367e-03 6.488033570349216461e-03
1.660000000000000000e+02 1.060383860021829605e-03 5.978513974696397781e-03
1.680000000000000000e+02 1.061431015841662884e-03 6.068996619433164597e-03
1.700000000000000000e+02 1.003763056360185146e-03 5.789391696453094482e-03
1.720000000000000000e+02 9.668134152889251709e-04 5.524042993783950806e-03
1.750000000000000000e+02 9.600797202438116074e-04 5.452045705169439316e-03
1.770000000000000000e+02 9.277291246689856052e-04 5.350594408810138702e-03
1.790000000000000000e+02 9.048176580108702183e-04 5.260102916508913040e-03
1.810000000000000000e+02 8.904532878659665585e-04 5.124394781887531281e-03
1.830000000000000000e+02 9.126332588493824005e-04 5.249758251011371613e-03
1.860000000000000000e+02 8.728288230486214161e-04 5.028094630688428879e-03
1.880000000000000000e+02 8.891095058061182499e-04 5.180501379072666168e-03
1.900000000000000000e+02 8.535828092135488987e-04 4.990882240235805511e-03
1.930000000000000000e+02 8.302426431328058243e-04 4.800828173756599426e-03
1.950000000000000000e+02 8.084385772235691547e-04 4.710083827376365662e-03
1.980000000000000000e+02 8.106692112050950527e-04 4.717600066214799881e-03
2.000000000000000000e+02 7.967057754285633564e-04 4.679472651332616806e-03
2.030000000000000000e+02 7.603627745993435383e-04 4.483354277908802032e-03
2.050000000000000000e+02 7.612781482748687267e-04 4.486441146582365036e-03
2.080000000000000000e+02 7.576805073767900467e-04 4.443835001438856125e-03
2.100000000000000000e+02 7.268339977599680424e-04 4.277058411389589310e-03
2.130000000000000000e+02 7.143897819332778454e-04 4.225214943289756775e-03
2.160000000000000000e+02 7.044154335744678974e-04 4.172985441982746124e-03
2.180000000000000000e+02 7.250237395055592060e-04 4.229177255183458328e-03
2.210000000000000000e+02 6.897239363752305508e-04 4.104367922991514206e-03
2.240000000000000000e+02 6.623817607760429382e-04 3.965301439166069031e-03
2.270000000000000000e+02 6.651002913713455200e-04 3.879278898239135742e-03
2.300000000000000000e+02 6.567259551957249641e-04 3.898086259141564369e-03
2.330000000000000000e+02 6.666832487098872662e-04 4.006161820143461227e-03
2.350000000000000000e+02 6.379368714988231659e-04 3.825889434665441513e-03
2.380000000000000000e+02 6.125533836893737316e-04 3.719319123774766922e-03
2.410000000000000000e+02 6.128540262579917908e-04 3.697974141687154770e-03
2.440000000000000000e+02 6.021792651154100895e-04 3.621025476604700089e-03
2.470000000000000000e+02 5.990058998577296734e-04 3.677261061966419220e-03
2.510000000000000000e+02 5.705452640540897846e-04 3.503665095195174217e-03
2.540000000000000000e+02 5.800358485430479050e-04 3.501075087115168571e-03
2.570000000000000000e+02 5.886465078219771385e-04 3.547389060258865356e-03
2.600000000000000000e+02 5.565201281569898129e-04 3.386248834431171417e-03
2.630000000000000000e+02 5.686065996997058392e-04 3.435588441789150238e-03
2.670000000000000000e+02 5.552118527702987194e-04 3.342523239552974701e-03
2.700000000000000000e+02 5.411492311395704746e-04 3.303771140053868294e-03
2.730000000000000000e+02 5.542135913856327534e-04 3.343703458085656166e-03
2.770000000000000000e+02 5.125589668750762939e-04 3.115995787084102631e-03
2.800000000000000000e+02 5.188350914977490902e-04 3.209558082744479179e-03
2.840000000000000000e+02 4.962095990777015686e-04 3.099426161497831345e-03
2.870000000000000000e+02 5.062776617705821991e-04 3.163301153108477592e-03
2.910000000000000000e+02 4.889771807938814163e-04 3.057482419535517693e-03
2.950000000000000000e+02 4.919783095829188824e-04 3.077158238738775253e-03
2.980000000000000000e+02 4.821552429348230362e-04 3.038709051907062531e-03
3.020000000000000000e+02 4.812023544218391180e-04 2.978155855089426041e-03
3.060000000000000000e+02 4.719974531326442957e-04 2.981424797326326370e-03
3.100000000000000000e+02 4.639118851628154516e-04 2.920277649536728859e-03
3.140000000000000000e+02 4.643470165319740772e-04 2.910605631768703461e-03
3.180000000000000000e+02 4.465424863155931234e-04 2.827518619596958160e-03
3.220000000000000000e+02 4.383765917737036943e-04 2.818693174049258232e-03
3.260000000000000000e+02 4.192067717667669058e-04 2.681012731045484543e-03
3.300000000000000000e+02 4.146193386986851692e-04 2.688879380002617836e-03
3.340000000000000000e+02 3.997786261606961489e-04 2.612065989524126053e-03
3.380000000000000000e+02 4.029548144899308681e-04 2.635292476043105125e-03
3.420000000000000000e+02 3.849453059956431389e-04 2.562769223004579544e-03
3.470000000000000000e+02 3.689563309308141470e-04 2.486090175807476044e-03
3.510000000000000000e+02 3.822512808255851269e-04 2.513283630833029747e-03
3.550000000000000000e+02 3.624452219810336828e-04 2.466381061822175980e-03
3.600000000000000000e+02 3.608920087572187185e-04 2.464396413415670395e-03
3.640000000000000000e+02 3.464374749455600977e-04 2.378902863711118698e-03
3.690000000000000000e+02 3.385726595297455788e-04 2.336993115022778511e-03
3.730000000000000000e+02 3.483645850792527199e-04 2.353109419345855713e-03
3.780000000000000000e+02 3.231574955862015486e-04 2.232736209407448769e-03
3.830000000000000000e+02 3.203533706255257130e-04 2.179383765906095505e-03
3.880000000000000000e+02 3.070927341468632221e-04 2.128899330273270607e-03
3.930000000000000000e+02 2.997755073010921478e-04 2.099923091009259224e-03
3.970000000000000000e+02 2.972950169350951910e-04 2.079216530546545982e-03
4.020000000000000000e+02 3.129153628833591938e-04 2.170386025682091713e-03
4.070000000000000000e+02 2.901388797909021378e-04 2.036095829680562019e-03
4.130000000000000000e+02 2.994214883074164391e-04 2.082194900140166283e-03
4.180000000000000000e+02 3.006314509548246861e-04 2.101901685819029808e-03
4.230000000000000000e+02 2.859969099517911673e-04 2.016792073845863342e-03
4.280000000000000000e+02 2.963993756566196680e-04 2.073007868602871895e-03
4.340000000000000000e+02 2.686908992473036051e-04 1.957858446985483170e-03
4.390000000000000000e+02 2.621875901240855455e-04 1.900743809528648853e-03
4.450000000000000000e+02 2.701913763303309679e-04 1.893518725410103798e-03
4.500000000000000000e+02 2.602548920549452305e-04 1.887981547042727470e-03
4.560000000000000000e+02 2.543605514802038670e-04 1.850907341577112675e-03
4.620000000000000000e+02 2.449242456350475550e-04 1.822349615395069122e-03
4.670000000000000000e+02 2.592486271169036627e-04 1.887707039713859558e-03
4.730000000000000000e+02 2.447529695928096771e-04 1.803147839382290840e-03
4.790000000000000000e+02 2.382745005888864398e-04 1.751409377902746201e-03
4.850000000000000000e+02 2.243414346594363451e-04 1.667511649429798126e-03
4.910000000000000000e+02 2.316076279385015368e-04 1.732580247335135937e-03
4.970000000000000000e+02 2.194373519159853458e-04 1.670928322710096836e-03
5.040000000000000000e+02 2.178654831368476152e-04 1.656880718655884266e-03
5.100000000000000000e+02 2.207234501838684082e-04 1.670254161581397057e-03
5.160000000000000000e+02 2.125772007275372744e-04 1.627777237445116043e-03
5.230000000000000000e+02 2.120567369274795055e-04 1.617503003217279911e-03
5.290000000000000000e+02 2.020283427555114031e-04 1.553746173158288002e-03
5.360000000000000000e+02 2.193415130022913218e-04 1.635569497011601925e-03
5.430000000000000000e+02 2.117086260113865137e-04 1.649080892093479633e-03
5.500000000000000000e+02 1.994784106500446796e-04 1.571763772517442703e-03
5.560000000000000000e+02 1.994744234252721071e-04 1.564347418025135994e-03
5.630000000000000000e+02 1.943711540661752224e-04 1.516225864179432392e-03
5.700000000000000000e+02 1.972731261048465967e-04 1.521818921901285648e-03
5.780000000000000000e+02 1.963923714356496930e-04 1.540192868560552597e-03
5.850000000000000000e+02 1.945129042724147439e-04 1.526684034615755081e-03
5.920000000000000000e+02 1.884781668195500970e-04 1.472188858315348625e-03
6.000000000000000000e+02 1.822138001443818212e-04 1.479691476561129093e-03
6.070000000000000000e+02 1.853808644227683544e-04 1.442580716684460640e-03
6.150000000000000000e+02 1.747464120853692293e-04 1.386668882332742214e-03
6.220000000000000000e+02 1.767838548403233290e-04 1.413671183399856091e-03
6.300000000000000000e+02 1.788591471267864108e-04 1.420099055394530296e-03
6.380000000000000000e+02 1.709365460556000471e-04 1.413175486959517002e-03
6.460000000000000000e+02 1.689824275672435760e-04 1.360870315693318844e-03
6.540000000000000000e+02 1.641440758248791099e-04 1.337396097369492054e-03
6.620000000000000000e+02 1.638234534766525030e-04 1.335438224487006664e-03
6.710000000000000000e+02 1.597149966983124614e-04 1.292312750592827797e-03
6.790000000000000000e+02 1.581823598826304078e-04 1.290133339352905750e-03
6.880000000000000000e+02 1.553595066070556641e-04 1.269295928068459034e-03
6.960000000000000000e+02 1.575542119098827243e-04 1.305067562498152256e-03
7.050000000000000000e+02 1.497272605774924159e-04 1.273929025046527386e-03
7.140000000000000000e+02 1.494891184847801924e-04 1.256050541996955872e-03
7.230000000000000000e+02 1.500074722571298480e-04 1.212915522046387196e-03
7.320000000000000000e+02 1.430061092833057046e-04 1.212207600474357605e-03
7.410000000000000000e+02 1.419427280779927969e-04 1.201726729050278664e-03
7.500000000000000000e+02 1.413969148416072130e-04 1.185033004730939865e-03
7.600000000000000000e+02 1.426358794560655951e-04 1.190506154671311378e-03
7.690000000000000000e+02 1.444396039005368948e-04 1.200797152705490589e-03
7.790000000000000000e+02 1.364044001093134284e-04 1.145696733146905899e-03
7.890000000000000000e+02 1.376017899019643664e-04 1.178343547508120537e-03
7.980000000000000000e+02 1.332916290266439319e-04 1.153045101091265678e-03
8.080000000000000000e+02 1.305315527133643627e-04 1.121543231420218945e-03
8.190000000000000000e+02 1.265324972337111831e-04 1.103306305594742298e-03
8.290000000000000000e+02 1.320010342169553041e-04 1.140335574746131897e-03
8.390000000000000000e+02 1.315740519203245640e-04 1.117002568207681179e-03
8.500000000000000000e+02 1.292105007451027632e-04 1.089150318875908852e-03
8.600000000000000000e+02 1.240642886841669679e-04 1.078233937732875347e-03
8.710000000000000000e+02 1.261866709683090448e-04 1.084060291759669781e-03
8.820000000000000000e+02 1.224551524501293898e-04 1.093279803171753883e-03
8.930000000000000000e+02 1.216982127516530454e-04 1.058313297107815742e-03
9.040000000000000000e+02 1.191022456623613834e-04 1.056742621585726738e-03
9.160000000000000000e+02 1.165226422017440200e-04 1.041607349179685116e-03
9.270000000000000000e+02 1.178594466182403266e-04 1.028235885314643383e-03
9.390000000000000000e+02 1.119351509260013700e-04 9.722764953039586544e-04
9.510000000000000000e+02 1.115280174417421222e-04 9.984034113585948944e-04
9.620000000000000000e+02 1.115462437155656517e-04 1.011672429740428925e-03
9.750000000000000000e+02 1.155208519776351750e-04 1.041797455400228500e-03
9.870000000000000000e+02 1.147984803537838161e-04 1.003984827548265457e-03
9.990000000000000000e+02 1.058221605489961803e-04 9.647598490118980408e-04
1.012000000000000000e+03 1.062393785105086863e-04 9.653173619881272316e-04
1.024000000000000000e+03 1.100514491554349661e-04 9.913924150168895721e-04
1.037000000000000000e+03 1.049963757395744324e-04 9.489787044003605843e-04
1.050000000000000000e+03 9.999739995691925287e-05 9.521461906842887402e-04
1.063000000000000000e+03 1.025059391395188868e-04 9.311775211244821548e-04
1.077000000000000000e+03 1.017900067381560802e-04 9.481578017584979534e-04
1.090000000000000000e+03 1.005488084047101438e-04 9.377825190313160419e-04
1.104000000000000000e+03 1.012217762763611972e-04 9.460400906391441822e-04
1.118000000000000000e+03 9.550728282192721963e-05 8.918764069676399231e-04
1.132000000000000000e+03 1.050780556397512555e-04 9.575595613569021225e-04
1.146000000000000000e+03 9.188843250740319490e-05 8.706379448994994164e-04
1.160000000000000000e+03 9.357228555018082261e-05 8.807085105217993259e-04
1.175000000000000000e+03 9.523887274553999305e-05 8.828894351609051228e-04
1.189000000000000000e+03 9.312429028796032071e-05 8.824731921777129173e-04
1.204000000000000000e+03 9.315865463577210903e-05 8.821125375106930733e-04
1.219000000000000000e+03 8.780680218478664756e-05 8.620504522696137428e-04
1.235000000000000000e+03 8.832199091557413340e-05 8.479089592583477497e-04
1.250000000000000000e+03 8.981940482044592500e-05 8.377334452234208584e-04
1.266000000000000000e+03 8.776837057666853070e-05 8.201157907024025917e-04
1.282000000000000000e+03 9.315757051808759570e-05 8.711884147487580776e-04
1.298000000000000000e+03 8.495363726979121566e-05 8.099374244920909405e-04
1.314000000000000000e+03 8.454504131805151701e-05 8.261788752861320972e-04
1.330000000000000000e+03 8.220212475862354040e-05 7.972717867232859135e-04
1.347000000000000000e+03 8.133899245876818895e-05 8.202779572457075119e-04
1.364000000000000000e+03 8.063454151852056384e-05 7.947321864776313305e-04
1.381000000000000000e+03 8.006271673366427422e-05 7.832791889086365700e-04
1.398000000000000000e+03 8.525927114533260465e-05 8.246679208241403103e-04
1.416000000000000000e+03 7.718115375610068440e-05 7.880255579948425293e-04
1.434000000000000000e+03 7.189108146121725440e-05 7.412713603116571903e-04
1.452000000000000000e+03 9.161842899629846215e-05 8.595998515374958515e-04
1.470000000000000000e+03 7.661416020710021257e-05 7.659299299120903015e-04
1.488000000000000000e+03 7.570360321551561356e-05 7.585132261738181114e-04
1.507000000000000000e+03 7.265694148372858763e-05 7.482637302018702030e-04
1.526000000000000000e+03 7.503759843530133367e-05 7.504645618610084057e-04
1.545000000000000000e+03 7.837079465389251709e-05 7.710943464189767838e-04
1.564000000000000000e+03 7.245498272823169827e-05 7.525649853050708771e-04
1.584000000000000000e+03 7.128056313376873732e-05 7.347952923737466335e-04
1.604000000000000000e+03 7.036643364699557424e-05 7.246705936267971992e-04
1.624000000000000000e+03 7.004501094343140721e-05 7.204757421277463436e-04
1.644000000000000000e+03 6.703331746393814683e-05 7.100005168467760086e-04
1.665000000000000000e+03 6.726935680489987135e-05 7.018019095994532108e-04
1.685000000000000000e+03 7.096085755620151758e-05 7.203173008747398853e-04
1.707000000000000000e+03 6.721359386574476957e-05 7.004137733019888401e-04
1.728000000000000000e+03 6.485812627943232656e-05 6.817282410338521004e-04
1.750000000000000000e+03 6.239874346647411585e-05 6.867619813419878483e-04
1.771000000000000000e+03 6.644642417086288333e-05 7.000336772762238979e-04
1.794000000000000000e+03 6.171176210045814514e-05 6.782415439374744892e-04
1.816000000000000000e+03 6.714856135658919811e-05 6.993680726736783981e-04
1.839000000000000000e+03 6.239199137780815363e-05 6.732224719598889351e-04
1.862000000000000000e+03 6.281382957240566611e-05 6.741886027157306671e-04
1.885000000000000000e+03 6.102222687331959605e-05 6.690789014101028442e-04
1.909000000000000000e+03 6.097034565755166113e-05 6.804565200582146645e-04
1.933000000000000000e+03 5.804965257993899286e-05 6.557689048349857330e-04
1.957000000000000000e+03 5.873736154171638191e-05 6.587509415112435818e-04
1.981000000000000000e+03 5.826308188261464238e-05 6.436794647015631199e-04
2.006000000000000000e+03 5.821902595926076174e-05 6.454879767261445522e-04
2.031000000000000000e+03 5.721367415389977396e-05 6.384336738847196102e-04
2.057000000000000000e+03 5.689186946256086230e-05 6.298983935266733170e-04
2.083000000000000000e+03 6.099065649323165417e-05 6.431638612411916256e-04
2.109000000000000000e+03 5.574576789513230324e-05 6.346234586089849472e-04
2.135000000000000000e+03 5.290954140946269035e-05 6.194650195538997650e-04
2.162000000000000000e+03 5.499174221768043935e-05 6.274820188991725445e-04
2.189000000000000000e+03 5.550607602344825864e-05 6.313510821200907230e-04
2.216000000000000000e+03 5.358513226383365691e-05 6.076160934753715992e-04
2.244000000000000000e+03 5.129090641275979578e-05 5.972517537884414196e-04
2.272000000000000000e+03 5.157814666745252907e-05 5.997463595122098923e-04
2.301000000000000000e+03 5.021583638153970242e-05 5.973230581730604172e-04
2.330000000000000000e+03 4.828309465665370226e-05 6.026913179084658623e-04
2.359000000000000000e+03 5.132042861077934504e-05 6.083747721277177334e-04
2.388000000000000000e+03 4.982576865586452186e-05 5.937011446803808212e-04
2.418000000000000000e+03 4.871545024798251688e-05 5.902174161747097969e-04
2.448000000000000000e+03 4.699146302300505340e-05 5.637267604470252991e-04
2.479000000000000000e+03 5.305247759679332376e-05 6.056574638932943344e-04
2.510000000000000000e+03 4.811369581148028374e-05 5.910128238610923290e-04
2.542000000000000000e+03 4.283937960281036794e-05 5.548665649257600307e-04
2.573000000000000000e+03 4.556887142825871706e-05 5.682724295184016228e-04
2.606000000000000000e+03 4.660129343392327428e-05 5.817312630824744701e-04
2.638000000000000000e+03 4.668399196816608310e-05 5.783113883808255196e-04
2.671000000000000000e+03 4.848561729886569083e-05 5.911629414185881615e-04
2.705000000000000000e+03 4.740523945656605065e-05 5.697689484804868698e-04
2.739000000000000000e+03 4.438447649590671062e-05 5.621224991045892239e-04
2.773000000000000000e+03 4.311901648179627955e-05 5.573806702159345150e-04
2.808000000000000000e+03 4.116668787901289761e-05 5.512016359716653824e-04
2.843000000000000000e+03 3.994614598923362792e-05 5.373625317588448524e-04
2.879000000000000000e+03 4.464509038371033967e-05 5.682664341293275356e-04
2.915000000000000000e+03 4.205284130875952542e-05 5.498322425410151482e-04
2.951000000000000000e+03 3.764375651371665299e-05 5.184218753129243851e-04
2.988000000000000000e+03 4.134781556786037982e-05 5.353203159756958485e-04
3.026000000000000000e+03 3.692844256875105202e-05 5.124679883010685444e-04
3.063000000000000000e+03 3.976465086452662945e-05 5.382273811846971512e-04
3.102000000000000000e+03 3.551264671841636300e-05 5.047924350947141647e-04
3.141000000000000000e+03 3.714604827109724283e-05 5.232010153122246265e-04
3.180000000000000000e+03 3.936153007089160383e-05 5.289691616781055927e-04
3.220000000000000000e+03 3.652782470453530550e-05 5.191349773667752743e-04
3.260000000000000000e+03 3.587274841265752912e-05 5.135183455422520638e-04
3.301000000000000000e+03 4.369407542981207371e-05 5.545376916415989399e-04
3.342000000000000000e+03 3.620756615418940783e-05 5.231127724982798100e-04
3.384000000000000000e+03 3.222609666408970952e-05 4.801710601896047592e-04
3.427000000000000000e+03 3.370722697582095861e-05 4.896398750133812428e-04
3.469000000000000000e+03 3.489480150165036321e-05 4.936757613904774189e-04
3.513000000000000000e+03 3.283916157670319080e-05 4.876398306805640459e-04
3.557000000000000000e+03 3.284446211182512343e-05 4.956066259182989597e-04
3.601000000000000000e+03 3.516845026751980186e-05 5.047526792623102665e-04
3.647000000000000000e+03 3.454148099990561604e-05 5.107187898829579353e-04
3.692000000000000000e+03 3.965016730944626033e-05 5.376202752813696861e-04
3.739000000000000000e+03 3.235668918932788074e-05 4.875097074545919895e-04
3.785000000000000000e+03 3.079315865761600435e-05 4.820742469746619463e-04
3.833000000000000000e+03 3.051912426599301398e-05 4.796034772880375385e-04
3.881000000000000000e+03 2.918133577622938901e-05 4.776949645020067692e-04
3.929000000000000000e+03 3.120953988400287926e-05 4.746788181364536285e-04
3.979000000000000000e+03 2.841358764271717519e-05 4.613203927874565125e-04
4.028000000000000000e+03 3.298695082776248455e-05 4.987765569239854813e-04
4.079000000000000000e+03 2.775370376184582710e-05 4.691493522841483355e-04
4.130000000000000000e+03 2.578410567366518080e-05 4.622084379661828279e-04
4.182000000000000000e+03 3.019772702828049660e-05 4.816580039914697409e-04
4.234000000000000000e+03 2.932979441538918763e-05 4.783761396538466215e-04
4.287000000000000000e+03 2.672383743629325181e-05 4.635414807125926018e-04
4.341000000000000000e+03 2.551728357502724975e-05 4.585735732689499855e-04
4.395000000000000000e+03 2.577583836682606488e-05 4.635016666725277901e-04
4.450000000000000000e+03 2.743180812103673816e-05 4.720802244264632463e-04
4.506000000000000000e+03 2.489533835614565760e-05 4.601266409736126661e-04
4.562000000000000000e+03 2.419431439193431288e-05 4.509623104240745306e-04
4.620000000000000000e+03 2.773850246740039438e-05 4.760540323331952095e-04
4.677000000000000000e+03 2.947291432064957917e-05 4.842675698455423117e-04
4.736000000000000000e+03 2.543726986914407462e-05 4.629704926628619432e-04
4.795000000000000000e+03 3.391630525584332645e-05 5.138136330060660839e-04
4.855000000000000000e+03 2.571581899246666580e-05 4.602845001500099897e-04
4.916000000000000000e+03 2.323282387806102633e-05 4.464467638172209263e-04
4.978000000000000000e+03 2.313612822035793215e-05 4.470611747819930315e-04
5.040000000000000000e+03 2.053684147540479898e-05 4.428029642440378666e-04
5.103000000000000000e+03 1.999949927267152816e-05 4.342375323176383972e-04
5.167000000000000000e+03 2.238574779767077416e-05 4.458725452423095703e-04
5.232000000000000000e+03 1.985518611036241055e-05 4.365161876194179058e-04
5.297000000000000000e+03 2.056387165794149041e-05 4.425092483870685101e-04
5.364000000000000000e+03 1.867246282927226275e-05 4.256002139300107956e-04
5.431000000000000000e+03 2.192333340644836426e-05 4.546015989035367966e-04
5.499000000000000000e+03 1.970344783330801874e-05 4.335935518611222506e-04
5.568000000000000000e+03 2.028306880674790591e-05 4.359596932772547007e-04
5.638000000000000000e+03 2.119364762620534748e-05 4.506215918809175491e-04
5.708000000000000000e+03 2.154136745957657695e-05 4.454677400644868612e-04
5.780000000000000000e+03 1.782766958058346063e-05 4.292537923902273178e-04
5.852000000000000000e+03 2.124815910065080971e-05 4.451088898349553347e-04
5.925000000000000000e+03 1.744453220453578979e-05 4.371225950308144093e-04
6.000000000000000000e+03 1.608009006304200739e-05 4.209844919387251139e-04


==> dat/exp_inp_dip_postermasktxt1.dat <==
1.000000000000000000e+00 1.210442408919334412e-01 1.388456672430038452e-01
2.000000000000000000e+00 9.873646497726440430e-02 1.125475168228149414e-01
3.000000000000000000e+00 1.044617965817451477e-01 1.191488951444625854e-01
4.000000000000000000e+00 8.472849428653717041e-02 9.603804349899291992e-02
5.000000000000000000e+00 6.972378492355346680e-02 7.911423593759536743e-02
6.000000000000000000e+00 6.100915372371673584e-02 6.942296773195266724e-02
7.000000000000000000e+00 5.559646338224411011e-02 6.327391415834426880e-02
8.000000000000000000e+00 5.052068457007408142e-02 5.759032443165779114e-02
9.000000000000000000e+00 4.621652513742446899e-02 5.278195068240165710e-02
1.000000000000000000e+01 4.072500765323638916e-02 4.641651362180709839e-02
1.100000000000000000e+01 3.661667555570602417e-02 4.180893301963806152e-02
1.200000000000000000e+01 3.418632969260215759e-02 3.909242525696754456e-02
1.300000000000000000e+01 3.274924680590629578e-02 3.732953593134880066e-02
1.400000000000000000e+01 3.241700306534767151e-02 3.722528740763664246e-02
1.500000000000000000e+01 3.313662484288215637e-02 3.818209469318389893e-02
1.600000000000000000e+01 3.099157102406024933e-02 3.554018586874008179e-02
1.700000000000000000e+01 3.212557360529899597e-02 3.709210827946662903e-02
1.800000000000000000e+01 3.025913611054420471e-02 3.485127538442611694e-02
1.900000000000000000e+01 2.995747886598110199e-02 3.453601896762847900e-02
2.000000000000000000e+01 3.107159025967121124e-02 3.580475226044654846e-02
2.100000000000000000e+01 2.927806787192821503e-02 3.371160477399826050e-02
2.200000000000000000e+01 2.856272645294666290e-02 3.282495588064193726e-02
2.300000000000000000e+01 2.857804670929908752e-02 3.298088163137435913e-02
2.400000000000000000e+01 2.845859900116920471e-02 3.282281383872032166e-02
2.500000000000000000e+01 2.802065387368202209e-02 3.236480429768562317e-02
2.600000000000000000e+01 2.770754136145114899e-02 3.188950568437576294e-02
2.700000000000000000e+01 2.729653567075729370e-02 3.147351741790771484e-02
2.800000000000000000e+01 2.729944884777069092e-02 3.146194666624069214e-02
2.900000000000000000e+01 2.623968571424484253e-02 3.023741021752357483e-02
3.000000000000000000e+01 2.607232145965099335e-02 3.008027561008930206e-02
3.100000000000000000e+01 2.626759558916091919e-02 3.029910102486610413e-02
3.200000000000000000e+01 2.553308382630348206e-02 2.947615273296833038e-02
3.300000000000000000e+01 2.524533867835998535e-02 2.917079254984855652e-02
3.400000000000000000e+01 2.477424964308738708e-02 2.851487509906291962e-02
3.500000000000000000e+01 2.559096179902553558e-02 2.947779931128025055e-02
3.600000000000000000e+01 2.477216348052024841e-02 2.855843491852283478e-02
3.700000000000000000e+01 2.396120317280292511e-02 2.776361256837844849e-02
3.800000000000000000e+01 2.421469241380691528e-02 2.806493826210498810e-02
3.900000000000000000e+01 2.418999373912811279e-02 2.810201607644557953e-02
4.000000000000000000e+01 2.314298413693904877e-02 2.680517360568046570e-02
4.100000000000000000e+01 2.283901721239089966e-02 2.643978409469127655e-02
4.200000000000000000e+01 2.316246740520000458e-02 2.678561210632324219e-02
4.300000000000000000e+01 2.269034646451473236e-02 2.627084590494632721e-02
4.400000000000000000e+01 2.233885414898395538e-02 2.586059086024761200e-02
4.500000000000000000e+01 2.204410918056964874e-02 2.559542655944824219e-02
4.600000000000000000e+01 2.191624976694583893e-02 2.541897073388099670e-02
4.700000000000000000e+01 2.175157330930233002e-02 2.528846077620983124e-02
4.800000000000000000e+01 2.154467999935150146e-02 2.498138695955276489e-02
4.900000000000000000e+01 2.124702744185924530e-02 2.473495528101921082e-02
5.000000000000000000e+01 2.074617147445678711e-02 2.413841709494590759e-02
5.100000000000000000e+01 2.063193358480930328e-02 2.400052174925804138e-02
5.200000000000000000e+01 2.080819010734558105e-02 2.430274337530136108e-02
5.300000000000000000e+01 2.000218443572521210e-02 2.324935980141162872e-02
5.400000000000000000e+01 1.982574351131916046e-02 2.302942983806133270e-02
5.500000000000000000e+01 1.943476125597953796e-02 2.263453602790832520e-02
5.600000000000000000e+01 1.925448328256607056e-02 2.236895076930522919e-02
5.700000000000000000e+01 1.894677989184856415e-02 2.198375388979911804e-02
5.800000000000000000e+01 1.868748292326927185e-02 2.183629013597965240e-02
5.900000000000000000e+01 1.865806244313716888e-02 2.182562090456485748e-02
6.000000000000000000e+01 1.840441301465034485e-02 2.154076099395751953e-02
6.100000000000000000e+01 1.813422888517379761e-02 2.111611887812614441e-02
6.200000000000000000e+01 1.779765821993350983e-02 2.076760120689868927e-02
6.300000000000000000e+01 1.786431111395359039e-02 2.090968191623687744e-02
6.400000000000000000e+01 1.749398000538349152e-02 2.051668427884578705e-02
6.500000000000000000e+01 1.760265976190567017e-02 2.053303271532058716e-02
6.600000000000000000e+01 1.733943074941635132e-02 2.033637650310993195e-02
6.700000000000000000e+01 1.712246239185333252e-02 2.003792300820350647e-02
6.800000000000000000e+01 1.680489629507064819e-02 1.969684474170207977e-02
6.900000000000000000e+01 1.670205406844615936e-02 1.969945058226585388e-02
7.000000000000000000e+01 1.657819747924804688e-02 1.951323449611663818e-02
7.100000000000000000e+01 1.685288548469543457e-02 1.981486566364765167e-02
7.200000000000000000e+01 1.624619215726852417e-02 1.907905191183090210e-02
7.300000000000000000e+01 1.600143872201442719e-02 1.881915144622325897e-02
7.400000000000000000e+01 1.558755710721015930e-02 1.821222156286239624e-02
7.500000000000000000e+01 1.600809022784233093e-02 1.874571107327938080e-02
7.600000000000000000e+01 1.565461605787277222e-02 1.837292872369289398e-02
7.700000000000000000e+01 1.557735353708267212e-02 1.822032034397125244e-02
7.800000000000000000e+01 1.546301599591970444e-02 1.813393831253051758e-02
7.900000000000000000e+01 1.543051935732364655e-02 1.818709075450897217e-02
8.000000000000000000e+01 1.514437887817621231e-02 1.786810159683227539e-02
8.100000000000000000e+01 1.495513040572404861e-02 1.759318076074123383e-02
8.200000000000000000e+01 1.471875794231891632e-02 1.735242456197738647e-02
8.300000000000000000e+01 1.459686178714036942e-02 1.714040897786617279e-02
8.500000000000000000e+01 1.436574198305606842e-02 1.690440066158771515e-02
8.600000000000000000e+01 1.377263292670249939e-02 1.618246361613273621e-02
8.700000000000000000e+01 1.372578274458646774e-02 1.623466983437538147e-02
8.800000000000000000e+01 1.375837065279483795e-02 1.632398366928100586e-02
8.900000000000000000e+01 1.339243445545434952e-02 1.592613756656646729e-02
9.000000000000000000e+01 1.345821842551231384e-02 1.597496494650840759e-02
9.100000000000000000e+01 1.306005287915468216e-02 1.550387497991323471e-02
9.200000000000000000e+01 1.323198620229959488e-02 1.573861204087734222e-02
9.300000000000000000e+01 1.271535642445087433e-02 1.513989269733428955e-02
9.500000000000000000e+01 1.262536924332380295e-02 1.503403577953577042e-02
9.600000000000000000e+01 1.221344619989395142e-02 1.449361257255077362e-02
9.700000000000000000e+01 1.227632630616426468e-02 1.470032054930925369e-02
9.800000000000000000e+01 1.200933102518320084e-02 1.434742752462625504e-02
9.900000000000000000e+01 1.181573607027530670e-02 1.425918936729431152e-02
1.010000000000000000e+02 1.137632038444280624e-02 1.371253561228513718e-02
1.020000000000000000e+02 1.098710112273693085e-02 1.323704142123460770e-02
1.030000000000000000e+02 1.144366245716810226e-02 1.378935761749744415e-02
1.050000000000000000e+02 1.051512733101844788e-02 1.265847124159336090e-02
1.060000000000000000e+02 1.098714582622051239e-02 1.318052131682634354e-02
1.070000000000000000e+02 1.051815971732139587e-02 1.284250337630510330e-02
1.090000000000000000e+02 9.905935265123844147e-03 1.212984323501586914e-02
1.100000000000000000e+02 1.005838904529809952e-02 1.221130229532718658e-02
1.110000000000000000e+02 9.635680355131626129e-03 1.168171409517526627e-02
1.130000000000000000e+02 9.078855626285076141e-03 1.110951323062181473e-02
1.140000000000000000e+02 8.943827822804450989e-03 1.096108369529247284e-02
1.160000000000000000e+02 8.424352854490280151e-03 1.046700589358806610e-02
1.170000000000000000e+02 8.872689679265022278e-03 1.094731409102678299e-02
1.190000000000000000e+02 8.402584120631217957e-03 1.042637508362531662e-02
1.200000000000000000e+02 7.678542751818895340e-03 9.586735628545284271e-03
1.220000000000000000e+02 7.815130986273288727e-03 9.811182506382465363e-03
1.230000000000000000e+02 7.610567379742860794e-03 9.450687095522880554e-03
1.250000000000000000e+02 7.645819336175918579e-03 9.463330730795860291e-03
1.260000000000000000e+02 7.406138349324464798e-03 9.225594811141490936e-03
1.280000000000000000e+02 7.324654608964920044e-03 9.247376583516597748e-03
1.290000000000000000e+02 6.772740744054317474e-03 8.593482896685600281e-03
1.310000000000000000e+02 6.794025655835866928e-03 8.492094464600086212e-03
1.330000000000000000e+02 6.548596080392599106e-03 8.317075669765472412e-03
1.340000000000000000e+02 6.305947899818420410e-03 8.032400161027908325e-03
1.360000000000000000e+02 6.283556576818227768e-03 7.944032549858093262e-03
1.380000000000000000e+02 6.054474040865898132e-03 7.771556731313467026e-03
1.390000000000000000e+02 5.973936524242162704e-03 7.529205642640590668e-03
1.410000000000000000e+02 5.566184408962726593e-03 7.099057547748088837e-03
1.430000000000000000e+02 5.650092847645282745e-03 7.113735657185316086e-03
1.450000000000000000e+02 5.595558322966098785e-03 7.096624467521905899e-03
1.470000000000000000e+02 5.288484971970319748e-03 6.730856373906135559e-03
1.480000000000000000e+02 5.265406798571348190e-03 6.740414071828126907e-03
1.500000000000000000e+02 5.015239119529724121e-03 6.507652811706066132e-03
1.520000000000000000e+02 5.010085180401802063e-03 6.391318980604410172e-03
1.540000000000000000e+02 4.857144318521022797e-03 6.205943413078784943e-03
1.560000000000000000e+02 4.927259404212236404e-03 6.305578164756298065e-03
1.580000000000000000e+02 4.706057254225015640e-03 6.054750178009271622e-03
1.600000000000000000e+02 4.768508486449718475e-03 6.136904470622539520e-03
1.620000000000000000e+02 4.561390727758407593e-03 5.896571092307567596e-03
1.640000000000000000e+02 4.521118476986885071e-03 5.823643878102302551e-03
1.660000000000000000e+02 4.440299700945615768e-03 5.692159757018089294e-03
1.680000000000000000e+02 4.314380697906017303e-03 5.571755114942789078e-03
1.700000000000000000e+02 4.200532566756010056e-03 5.484022665768861771e-03
1.720000000000000000e+02 4.401156678795814514e-03 5.599523894488811493e-03
1.750000000000000000e+02 4.255929496139287949e-03 5.413790233433246613e-03
1.770000000000000000e+02 4.104476422071456909e-03 5.294225644320249557e-03
1.790000000000000000e+02 4.190130159258842468e-03 5.386875011026859283e-03
1.810000000000000000e+02 4.072949290275573730e-03 5.258367862552404404e-03
1.830000000000000000e+02 3.877377836033701897e-03 5.055878311395645142e-03
1.860000000000000000e+02 3.776482539251446724e-03 4.942957777529954910e-03
1.880000000000000000e+02 3.764072898775339127e-03 4.829066339880228043e-03
1.900000000000000000e+02 3.698361339047551155e-03 4.842062015086412430e-03
1.930000000000000000e+02 3.683724440634250641e-03 4.832462407648563385e-03
1.950000000000000000e+02 3.542144084349274635e-03 4.594231024384498596e-03
1.980000000000000000e+02 3.494120202958583832e-03 4.610730335116386414e-03
2.000000000000000000e+02 3.482897765934467316e-03 4.559204448014497757e-03
2.030000000000000000e+02 3.357627429068088531e-03 4.427098203450441360e-03
2.050000000000000000e+02 3.332958323881030083e-03 4.346844740211963654e-03
2.080000000000000000e+02 3.302661003544926643e-03 4.366214387118816376e-03
2.100000000000000000e+02 3.307077568024396896e-03 4.294496495276689529e-03
2.130000000000000000e+02 3.138049272820353508e-03 4.077445715665817261e-03
2.160000000000000000e+02 3.153230063617229462e-03 4.138565622270107269e-03
2.180000000000000000e+02 3.185686189681291580e-03 4.162941128015518188e-03
2.210000000000000000e+02 3.031606553122401237e-03 3.944150172173976898e-03
2.240000000000000000e+02 3.071985440328717232e-03 4.033989273011684418e-03
2.270000000000000000e+02 2.968209795653820038e-03 3.908640705049037933e-03
2.300000000000000000e+02 2.861296292394399643e-03 3.763634711503982544e-03
2.330000000000000000e+02 2.889208262786269188e-03 3.790806746110320091e-03
2.350000000000000000e+02 2.849219599738717079e-03 3.748822258785367012e-03
2.380000000000000000e+02 2.801539376378059387e-03 3.666860051453113556e-03
2.410000000000000000e+02 2.772294450551271439e-03 3.697209060192108154e-03
2.440000000000000000e+02 2.760746749117970467e-03 3.638383466750383377e-03
2.470000000000000000e+02 2.763901837170124054e-03 3.697989275678992271e-03
2.510000000000000000e+02 2.739104907959699631e-03 3.601015778258442879e-03
2.540000000000000000e+02 2.647493965923786163e-03 3.498790552839636803e-03
2.570000000000000000e+02 2.601681975647807121e-03 3.441673936322331429e-03
2.600000000000000000e+02 2.597447484731674194e-03 3.428529715165495872e-03
2.630000000000000000e+02 2.600993495434522629e-03 3.506762208417057991e-03
2.670000000000000000e+02 2.525320043787360191e-03 3.333154832944273949e-03
2.700000000000000000e+02 2.483988180756568909e-03 3.329108702018857002e-03
2.730000000000000000e+02 2.456772606819868088e-03 3.263486316427588463e-03
2.770000000000000000e+02 2.424464328214526176e-03 3.288541687652468681e-03
2.800000000000000000e+02 2.325064036995172501e-03 3.080221358686685562e-03
2.840000000000000000e+02 2.290916861966252327e-03 3.035129979252815247e-03
2.870000000000000000e+02 2.280732849612832069e-03 3.006655257195234299e-03
2.910000000000000000e+02 2.330132992938160896e-03 3.109380370005965233e-03
2.950000000000000000e+02 2.266984665766358376e-03 3.043659264221787453e-03
2.980000000000000000e+02 2.277050865814089775e-03 3.055939916521310806e-03
3.020000000000000000e+02 2.193985274061560631e-03 2.968145068734884262e-03
3.060000000000000000e+02 2.125040162354707718e-03 2.900184364989399910e-03
3.100000000000000000e+02 2.221255563199520111e-03 3.026857273653149605e-03
3.140000000000000000e+02 2.086075488477945328e-03 2.849364187568426132e-03
3.180000000000000000e+02 2.207762328907847404e-03 2.930675167590379715e-03
3.220000000000000000e+02 2.063093474134802818e-03 2.808120101690292358e-03
3.260000000000000000e+02 2.029654104262590408e-03 2.740847878158092499e-03
3.300000000000000000e+02 2.016623271629214287e-03 2.741593401879072189e-03
3.340000000000000000e+02 1.938755158334970474e-03 2.616633428260684013e-03
3.380000000000000000e+02 1.987376948818564415e-03 2.706357743591070175e-03
3.420000000000000000e+02 1.904469798319041729e-03 2.587574534118175507e-03
3.470000000000000000e+02 1.916220877319574356e-03 2.608103677630424500e-03
3.510000000000000000e+02 1.770091359503567219e-03 2.485376317054033279e-03
3.550000000000000000e+02 1.751657924614846706e-03 2.437492134049534798e-03
3.600000000000000000e+02 1.732981647364795208e-03 2.363224280998110771e-03
3.640000000000000000e+02 1.716150902211666107e-03 2.358058001846075058e-03
3.690000000000000000e+02 1.654942054301500320e-03 2.305568894371390343e-03
3.730000000000000000e+02 1.663373899646103382e-03 2.354665892198681831e-03
3.780000000000000000e+02 1.576174283400177956e-03 2.250251825898885727e-03
3.830000000000000000e+02 1.621248200535774231e-03 2.248534234240651131e-03
3.880000000000000000e+02 1.548553002066910267e-03 2.197931520640850067e-03
3.930000000000000000e+02 1.503571169450879097e-03 2.117019146680831909e-03
3.970000000000000000e+02 1.547810854390263557e-03 2.205217489972710609e-03
4.020000000000000000e+02 1.465661567635834217e-03 2.106550382450222969e-03
4.070000000000000000e+02 1.470240298658609390e-03 2.126835053786635399e-03
4.130000000000000000e+02 1.501882565207779408e-03 2.122151898220181465e-03
4.180000000000000000e+02 1.526095555163919926e-03 2.161557087674736977e-03
4.230000000000000000e+02 1.449347357265651226e-03 2.064998494461178780e-03
4.280000000000000000e+02 1.376125263050198555e-03 2.052369993180036545e-03
4.340000000000000000e+02 1.393283717334270477e-03 1.985847949981689453e-03
4.390000000000000000e+02 1.329395454376935959e-03 1.930966740474104881e-03
4.450000000000000000e+02 1.308286096900701523e-03 1.869427040219306946e-03
4.500000000000000000e+02 1.323089818470180035e-03 1.899514114484190941e-03
4.560000000000000000e+02 1.286380458623170853e-03 1.869892468675971031e-03
4.620000000000000000e+02 1.247481908649206161e-03 1.799026154913008213e-03
4.670000000000000000e+02 1.233962830156087875e-03 1.841056044213473797e-03
4.730000000000000000e+02 1.194015960209071636e-03 1.742372754961252213e-03
4.790000000000000000e+02 1.199860824272036552e-03 1.753212884068489075e-03
4.850000000000000000e+02 1.207085442729294300e-03 1.752472016960382462e-03
4.910000000000000000e+02 1.208559726364910603e-03 1.778506324626505375e-03
4.970000000000000000e+02 1.153716933913528919e-03 1.742491382174193859e-03
5.040000000000000000e+02 1.121090957894921303e-03 1.673836843110620975e-03
5.100000000000000000e+02 1.167371403425931931e-03 1.721496810205280781e-03
5.160000000000000000e+02 1.135872327722609043e-03 1.653650775551795959e-03
5.230000000000000000e+02 1.069168793037533760e-03 1.574529800564050674e-03
5.290000000000000000e+02 1.051343046128749847e-03 1.592057291418313980e-03
5.360000000000000000e+02 1.026707934215664864e-03 1.534144044853746891e-03
5.430000000000000000e+02 1.038801390677690506e-03 1.580695854499936104e-03
5.500000000000000000e+02 9.974961867555975914e-04 1.527742599137127399e-03
5.560000000000000000e+02 1.039985218085348606e-03 1.528453663922846317e-03
5.630000000000000000e+02 9.972770931199193001e-04 1.538107753731310368e-03
5.700000000000000000e+02 1.002756063826382160e-03 1.518939970992505550e-03
5.780000000000000000e+02 9.642331860959529877e-04 1.455215620808303356e-03
5.850000000000000000e+02 9.754226193763315678e-04 1.492982963100075722e-03
5.920000000000000000e+02 1.088320161215960979e-03 1.636951579712331295e-03
6.000000000000000000e+02 9.131696424447000027e-04 1.407755888067185879e-03
6.070000000000000000e+02 9.280215017497539520e-04 1.414040918461978436e-03
6.150000000000000000e+02 8.957765530794858932e-04 1.401429413817822933e-03
6.220000000000000000e+02 9.290852467529475689e-04 1.420918270014226437e-03
6.300000000000000000e+02 8.593544480390846729e-04 1.340376678854227066e-03
6.380000000000000000e+02 8.126846514642238617e-04 1.259729498997330666e-03
6.460000000000000000e+02 8.686420624144375324e-04 1.341549563221633434e-03
6.540000000000000000e+02 8.056426886469125748e-04 1.284621539525687695e-03
6.620000000000000000e+02 8.235659333877265453e-04 1.253688940778374672e-03
6.710000000000000000e+02 8.242908515967428684e-04 1.255887327715754509e-03
6.790000000000000000e+02 7.804285269230604172e-04 1.219981815665960312e-03
6.880000000000000000e+02 7.935328176245093346e-04 1.257620984688401222e-03
6.960000000000000000e+02 7.934420136734843254e-04 1.222430262714624405e-03
7.050000000000000000e+02 7.521632360294461250e-04 1.200941507704555988e-03
7.140000000000000000e+02 7.499936618842184544e-04 1.171691110357642174e-03
7.230000000000000000e+02 7.297241827473044395e-04 1.146437367424368858e-03
7.320000000000000000e+02 7.349188672378659248e-04 1.147964852862060070e-03
7.410000000000000000e+02 7.477083709090948105e-04 1.177900703623890877e-03
7.500000000000000000e+02 7.491184514947235584e-04 1.197981531731784344e-03
7.600000000000000000e+02 6.827657925896346569e-04 1.084809075109660625e-03
7.690000000000000000e+02 7.186531438492238522e-04 1.134734135121107101e-03
7.790000000000000000e+02 6.815762026235461235e-04 1.092117978259921074e-03
7.890000000000000000e+02 6.552005652338266373e-04 1.062118331901729107e-03
7.980000000000000000e+02 6.947198999114334583e-04 1.073853345587849617e-03
8.080000000000000000e+02 6.500721792690455914e-04 1.035396242514252663e-03
8.190000000000000000e+02 6.407444016076624393e-04 1.040371134877204895e-03
8.290000000000000000e+02 6.496469723060727119e-04 1.039491500705480576e-03
8.390000000000000000e+02 6.188264233060181141e-04 9.970158571377396584e-04
8.500000000000000000e+02 6.506412173621356487e-04 1.037719659507274628e-03
8.600000000000000000e+02 6.110337562859058380e-04 1.004758290946483612e-03
8.710000000000000000e+02 6.253644241951406002e-04 1.015609712339937687e-03
8.820000000000000000e+02 6.393147632479667664e-04 9.919917210936546326e-04
8.930000000000000000e+02 5.850633606314659119e-04 9.524119086563587189e-04
9.040000000000000000e+02 5.914884968660771847e-04 9.760123793967068195e-04
9.160000000000000000e+02 5.861564422957599163e-04 9.331316687166690826e-04
9.270000000000000000e+02 6.279627559706568718e-04 1.017449772916734219e-03
9.390000000000000000e+02 6.130470428615808487e-04 9.833050426095724106e-04
9.510000000000000000e+02 5.778786144219338894e-04 9.480023873038589954e-04
9.620000000000000000e+02 5.657494766637682915e-04 9.240148938260972500e-04
9.750000000000000000e+02 5.569776985794305801e-04 9.134982828982174397e-04
9.870000000000000000e+02 5.430459859780967236e-04 9.318303782492876053e-04
9.990000000000000000e+02 5.369043210521340370e-04 8.976233075372874737e-04
1.012000000000000000e+03 5.349587881937623024e-04 8.826447301544249058e-04
1.024000000000000000e+03 5.105214659124612808e-04 8.576923864893615246e-04
1.037000000000000000e+03 5.214081029407680035e-04 8.731302223168313503e-04
1.050000000000000000e+03 5.166514893062412739e-04 8.603044552728533745e-04
1.063000000000000000e+03 4.983611288480460644e-04 8.495214860886335373e-04
1.077000000000000000e+03 4.972883034497499466e-04 8.584059542044997215e-04
1.090000000000000000e+03 4.861380439251661301e-04 8.069759933277964592e-04
1.104000000000000000e+03 5.274932482279837132e-04 8.558969711884856224e-04
1.118000000000000000e+03 5.271725822240114212e-04 8.599805296398699284e-04
1.132000000000000000e+03 4.641725099645555019e-04 7.883121143095195293e-04
1.146000000000000000e+03 4.660052072722464800e-04 8.097179816104471684e-04
1.160000000000000000e+03 4.728542990051209927e-04 8.022544789128005505e-04
1.175000000000000000e+03 4.574649792630225420e-04 7.654625223949551582e-04
1.189000000000000000e+03 4.572257457766681910e-04 7.582313846796751022e-04
1.204000000000000000e+03 4.486301331780850887e-04 7.387421210296452045e-04
1.219000000000000000e+03 4.398758173920214176e-04 7.470669224858283997e-04
1.235000000000000000e+03 4.549338773358613253e-04 7.437458261847496033e-04
1.250000000000000000e+03 4.241791612002998590e-04 7.342111202888190746e-04
1.266000000000000000e+03 4.302439920138567686e-04 7.271271315403282642e-04
1.282000000000000000e+03 4.245753516443073750e-04 7.240522536449134350e-04
1.298000000000000000e+03 3.967798838857561350e-04 6.828894256614148617e-04
1.314000000000000000e+03 3.977100714109838009e-04 6.678944337181746960e-04
1.330000000000000000e+03 4.059387429151684046e-04 6.817933171987533569e-04
1.347000000000000000e+03 3.911085950676351786e-04 6.884074537083506584e-04
1.364000000000000000e+03 3.926001372747123241e-04 6.836748798377811909e-04
1.381000000000000000e+03 4.044286615680903196e-04 6.976185250096023083e-04
1.398000000000000000e+03 3.991578996647149324e-04 6.859322311356663704e-04
1.416000000000000000e+03 4.066402034368366003e-04 6.835415260866284370e-04
1.434000000000000000e+03 3.930530801881104708e-04 6.832478684373199940e-04
1.452000000000000000e+03 3.608075203374028206e-04 6.249432917684316635e-04
1.470000000000000000e+03 3.681834496092051268e-04 6.309979362413287163e-04
1.488000000000000000e+03 3.624799428507685661e-04 6.474637193605303764e-04
1.507000000000000000e+03 3.541463229339569807e-04 6.145315128378570080e-04
1.526000000000000000e+03 3.460283624008297920e-04 6.113538984209299088e-04
1.545000000000000000e+03 3.488473303150385618e-04 6.161020719446241856e-04
1.564000000000000000e+03 3.528328088577836752e-04 6.041986052878201008e-04
1.584000000000000000e+03 3.807856701314449310e-04 6.746597937308251858e-04
1.604000000000000000e+03 3.491622046567499638e-04 5.952143110334873199e-04
1.624000000000000000e+03 3.446674963925033808e-04 5.933409556746482849e-04
1.644000000000000000e+03 3.470212686806917191e-04 6.039793952368199825e-04
1.665000000000000000e+03 3.343989956192672253e-04 5.912700435146689415e-04
1.685000000000000000e+03 3.281181561760604382e-04 5.854123155586421490e-04
1.707000000000000000e+03 3.172056749463081360e-04 5.593707319349050522e-04
1.728000000000000000e+03 3.241020021960139275e-04 5.734667647629976273e-04
1.750000000000000000e+03 3.182423242833465338e-04 5.662353942170739174e-04
1.771000000000000000e+03 3.298532101325690746e-04 5.692541599273681641e-04
1.794000000000000000e+03 3.224734100513160229e-04 5.587941268458962440e-04
1.816000000000000000e+03 3.477508726064115763e-04 6.136658485047519207e-04
1.839000000000000000e+03 3.013925452250987291e-04 5.526196327991783619e-04
1.862000000000000000e+03 2.995152608491480350e-04 5.243407795205712318e-04
1.885000000000000000e+03 3.097392909694463015e-04 5.390805308707058430e-04
1.909000000000000000e+03 3.022495075128972530e-04 5.555264651775360107e-04
1.933000000000000000e+03 2.946748281829059124e-04 5.361830117180943489e-04
1.957000000000000000e+03 2.899227547459304333e-04 5.292825517244637012e-04
1.981000000000000000e+03 2.824362600222229958e-04 5.201552412472665310e-04
2.006000000000000000e+03 2.870328607968986034e-04 5.124928429722785950e-04
2.031000000000000000e+03 2.770005085039883852e-04 5.021641263738274574e-04
2.057000000000000000e+03 2.864606794901192188e-04 5.205718916840851307e-04
2.083000000000000000e+03 2.753730805125087500e-04 4.904496017843484879e-04
2.109000000000000000e+03 3.004535683430731297e-04 5.215479177422821522e-04
2.135000000000000000e+03 2.905585570260882378e-04 5.263400380499660969e-04
2.162000000000000000e+03 2.580433501861989498e-04 4.702691803686320782e-04
2.189000000000000000e+03 2.621427411213517189e-04 4.894690355286002159e-04
2.216000000000000000e+03 2.671197871677577496e-04 4.796294379048049450e-04
2.244000000000000000e+03 2.717809693422168493e-04 4.999333177693188190e-04
2.272000000000000000e+03 2.699035976547747850e-04 4.851356206927448511e-04
2.301000000000000000e+03 2.470353210810571909e-04 4.496389592532068491e-04
2.330000000000000000e+03 2.466934674885123968e-04 4.563154943753033876e-04
2.359000000000000000e+03 2.516407112125307322e-04 4.571360768750309944e-04
2.388000000000000000e+03 2.396715281065553427e-04 4.421462945174425840e-04
2.418000000000000000e+03 2.339651982765644789e-04 4.351297393441200256e-04
2.448000000000000000e+03 2.480039256624877453e-04 4.560999223031103611e-04
2.479000000000000000e+03 2.254378923680633307e-04 4.328267532400786877e-04
2.510000000000000000e+03 2.630254894029349089e-04 4.676690732594579458e-04
2.542000000000000000e+03 2.322122745681554079e-04 4.292338271625339985e-04
2.573000000000000000e+03 2.252203994430601597e-04 4.161768010817468166e-04
2.606000000000000000e+03 2.277099993079900742e-04 4.328400827944278717e-04
2.638000000000000000e+03 2.244389324914664030e-04 4.110923619009554386e-04
2.671000000000000000e+03 2.370292349951341748e-04 4.364178166724741459e-04
2.705000000000000000e+03 2.303236105944961309e-04 4.298903222661465406e-04
2.739000000000000000e+03 2.221769682364538312e-04 4.198888491373509169e-04
2.773000000000000000e+03 2.217833534814417362e-04 4.264888120815157890e-04
2.808000000000000000e+03 2.157378912670537829e-04 3.926107601728290319e-04
2.843000000000000000e+03 2.235142455901950598e-04 4.185403522569686174e-04
2.879000000000000000e+03 2.428009756840765476e-04 4.335757112130522728e-04
2.915000000000000000e+03 2.037152153206989169e-04 3.891275555361062288e-04
2.951000000000000000e+03 2.087055472657084465e-04 3.885593032464385033e-04
2.988000000000000000e+03 2.058993122773244977e-04 4.049476701766252518e-04
3.026000000000000000e+03 2.060754632111638784e-04 4.029224801342934370e-04
3.063000000000000000e+03 2.198762813350185752e-04 4.062869411427527666e-04
3.102000000000000000e+03 2.127997140632942319e-04 3.922762989532202482e-04
3.141000000000000000e+03 2.051093470072373748e-04 3.901780291926115751e-04
3.180000000000000000e+03 1.917583576869219542e-04 3.695670748129487038e-04
3.220000000000000000e+03 1.915851898957043886e-04 3.683238464873284101e-04
3.260000000000000000e+03 1.912496809381991625e-04 3.652718150988221169e-04
3.301000000000000000e+03 1.878124021459370852e-04 3.580374468583613634e-04
3.342000000000000000e+03 2.054162614513188601e-04 3.751133335754275322e-04
3.384000000000000000e+03 1.818481832742691040e-04 3.474419645499438047e-04
3.427000000000000000e+03 1.908316626213490963e-04 3.617311012931168079e-04
3.469000000000000000e+03 2.042119740508496761e-04 3.764582506846636534e-04
3.513000000000000000e+03 1.875925518106669188e-04 3.552326234057545662e-04
3.557000000000000000e+03 1.797044533304870129e-04 3.448724455665796995e-04
3.601000000000000000e+03 1.757349818944931030e-04 3.471605887170881033e-04
3.647000000000000000e+03 1.720910659059882164e-04 3.338227979838848114e-04
3.692000000000000000e+03 1.793333067325875163e-04 3.542035119608044624e-04
3.739000000000000000e+03 1.763973850756883621e-04 3.411312354728579521e-04
3.785000000000000000e+03 1.694032107479870319e-04 3.346592420712113380e-04
3.833000000000000000e+03 1.750878291204571724e-04 3.476079436950385571e-04
3.881000000000000000e+03 1.600135292392224073e-04 3.200151259079575539e-04
3.929000000000000000e+03 1.607707090443000197e-04 3.235054900869727135e-04
3.979000000000000000e+03 1.583159901201725006e-04 3.094791027251631021e-04
4.028000000000000000e+03 1.579149684403091669e-04 3.028955252375453711e-04
4.079000000000000000e+03 1.573216723045334220e-04 3.076736174989491701e-04
4.130000000000000000e+03 1.535793271614238620e-04 3.120398032478988171e-04
4.182000000000000000e+03 1.560347736813127995e-04 3.156492311973124743e-04
4.234000000000000000e+03 1.541716046631336212e-04 3.142242785543203354e-04
4.287000000000000000e+03 1.499203790444880724e-04 2.989092899952083826e-04
4.341000000000000000e+03 1.616848894627764821e-04 3.125069197267293930e-04
4.395000000000000000e+03 1.464842498535290360e-04 3.036819980479776859e-04
4.450000000000000000e+03 1.463008811697363853e-04 2.990638604387640953e-04
4.506000000000000000e+03 1.437603204976767302e-04 2.937675453722476959e-04
4.562000000000000000e+03 1.387138763675466180e-04 2.896993828471750021e-04
4.620000000000000000e+03 1.427788811270147562e-04 2.894647768698632717e-04
4.677000000000000000e+03 1.354276464553549886e-04 2.880046959035098553e-04
4.736000000000000000e+03 1.376116852043196559e-04 2.817530184984207153e-04
4.795000000000000000e+03 1.530373556306585670e-04 2.983164740726351738e-04
4.855000000000000000e+03 1.388669625157490373e-04 2.860424283426254988e-04
4.916000000000000000e+03 1.433590077795088291e-04 2.876183716580271721e-04
4.978000000000000000e+03 1.345457276329398155e-04 2.826278214342892170e-04
5.040000000000000000e+03 1.363553601549938321e-04 2.844271366484463215e-04
5.103000000000000000e+03 1.306673657381907105e-04 2.768025151453912258e-04
5.167000000000000000e+03 1.246929459739476442e-04 2.723348443396389484e-04
5.232000000000000000e+03 1.310365478275343776e-04 2.784708340186625719e-04
5.297000000000000000e+03 1.197057281387969851e-04 2.582401502877473831e-04
5.364000000000000000e+03 1.324012555414810777e-04 2.919019025284796953e-04
5.431000000000000000e+03 1.164890782092697918e-04 2.604083856567740440e-04
5.499000000000000000e+03 1.435986778233200312e-04 2.881225664168596268e-04
5.568000000000000000e+03 1.161125837825238705e-04 2.563801826909184456e-04
5.638000000000000000e+03 1.216667806147597730e-04 2.637621946632862091e-04
5.708000000000000000e+03 1.163952983915805817e-04 2.537734690122306347e-04
5.780000000000000000e+03 1.106783020077273250e-04 2.547812764532864094e-04
5.852000000000000000e+03 1.082620947272516787e-04 2.467306330800056458e-04
5.925000000000000000e+03 1.196841767523437738e-04 2.607028873171657324e-04
6.000000000000000000e+03 1.348427176708355546e-04 2.795170003082603216e-04


==> dat/exp_sensitivity100.0.dat <==
0.000000000000000000e+00 1.628533653084278754e+01 2.914036879637883423e-02 1.579325833208265450e+01 4.435571089682136675e-02 1.493882368135692218e+01 7.861309001762330217e-02 1.468237409529679027e+01 7.514106565780409586e-02 1.449699010690718737e+01 7.690621414684070678e-02 1.306797628430601321e+01 3.983642110979427886e-01 1.085605896242106283e+01 3.642154372346410041e-01
1.052631578947367919e+00 1.692771050764579144e+01 5.101978948928559410e-02 1.634959503960818594e+01 6.389592157623552593e-02 1.544895520113912291e+01 3.872320431192850104e-02 1.527557247385920292e+01 1.037533037532669261e-01 1.490233893068881699e+01 8.581535607720910952e-02 1.359615351069250622e+01 1.564015702092308169e-01 1.107281182366704897e+01 9.822748366968886424e-01
2.105263157894736281e+00 1.772757183898747613e+01 6.949697929873402402e-02 1.696704260076211312e+01 3.642939484366507219e-02 1.601796329607062219e+01 9.255673369438535691e-02 1.556386592504828670e+01 5.624176251511945474e-02 1.528002388078904872e+01 1.572938265691644633e-01 1.388395418182019014e+01 2.199814669209839146e-01 1.196431144554176385e+01 6.840089325994853642e-01
3.157894736842104866e+00 1.853048754692625621e+01 1.768868733846681168e-02 1.767117284368961805e+01 4.037153432056366648e-02 1.641989761961746197e+01 2.222581290201898832e-02 1.609605227774295955e+01 3.350897911133239593e-02 1.578407605289488025e+01 6.495662247555469837e-02 1.439193863492075742e+01 3.490610343120580938e-01 1.286744446594064684e+01 4.726062261740990311e-01
4.210526315789472562e+00 1.924725927011455084e+01 3.133075934942473884e-02 1.824476363539422152e+01 4.346311223166544890e-02 1.693860270991632433e+01 4.827274230556474754e-02 1.661394157769477076e+01 2.631793231770110375e-02 1.618630986451006137e+01 1.396462933691574038e-01 1.477007394143000418e+01 2.870767222427833554e-01 1.303760061391028557e+01 7.889225440102858311e-01
5.263157894736840703e+00 2.011695324238031191e+01 1.671266939014338926e-02 1.896871275699407988e+01 1.456411258758075547e-02 1.755953244185899820e+01 1.197202310958407796e-02 1.705191141150875112e+01 4.774168082172627892e-02 1.681139459113696688e+01 7.439665536444256544e-02 1.597674603635833179e+01 2.515648205355236477e-01 1.458188249554654092e+01 3.332141392341747554e-01
6.315789473684209732e+00 2.099664275935372615e+01 1.869912899098340187e-02 1.971425363371020012e+01 3.014415071619917091e-02 1.808103746903174525e+01 2.909371161329695615e-02 1.764025246110533729e+01 4.252796680082106956e-02 1.724140482136504104e+01 6.665946762106983448e-02 1.621034079370270931e+01 5.710119884212628838e-01 1.556204247040649946e+01 9.929647477218498386e-01
7.368421052631577872e+00 2.188763673185770386e+01 4.302102208925778770e-02 2.055129217108292039e+01 2.556872185279820964e-02 1.872105751379778482e+01 1.433077611677550586e-02 1.812392171077135572e+01 2.599209237657815891e-02 1.782249194652025537e+01 2.847011093028198325e-02 1.722713485783130949e+01 3.137616433210953515e-01 1.622392171622322010e+01 5.697268030024059682e-01
8.421052631578946901e+00 2.282872322259188280e+01 3.844718707596456869e-02 2.131662051295289828e+01 1.659151444836461445e-02 1.955239903366327070e+01 4.841603240864243013e-02 1.896086611553802115e+01 5.759900248794842803e-02 1.867906760645577435e+01 5.439420009080579016e-02 1.803637144508235224e+01 5.850931643126884574e-02 1.749478900122521097e+01 2.429187461524486280e-01
9.473684210526315042e+00 2.375731140624030502e+01 2.005550351175513363e-02 2.211776763063364371e+01 2.736779082279424194e-02 2.019433535253650192e+01 3.137844498558039347e-02 1.958856860528204535e+01 2.778861733470768675e-02 1.939811333462947118e+01 6.656344406433803429e-02 1.877724870314478522e+01 1.627339887828342935e-01 1.775288285755537387e+01 8.732977373299727342e-01
1.052631578947368318e+01 2.468122274303664909e+01 2.581610656726585767e-02 2.298458483968671828e+01 1.617233790883110950e-02 2.088730043305196915e+01 5.101406699880633999e-02 2.028795631330795857e+01 2.231365132474083871e-02 2.001776992562426472e+01 5.518469769662089769e-02 1.972475810465881452e+01 8.215899782202448765e-02 1.880569011257692580e+01 4.362261994088628692e-01
1.157894736842105310e+01 2.569421584121753455e+01 3.447886199809788860e-02 2.388225719021517790e+01 1.168675821761483088e-02 2.164839965064257399e+01 2.716275652275109559e-02 2.108638232244316058e+01 1.268945766917380959e-02 2.075631256116234979e+01 8.570115340779735705e-03 2.043002406996085796e+01 2.675343996391617019e-01 1.950910911651285673e+01 7.846757684817105005e-01
1.263157894736841946e+01 2.669960404531519771e+01 1.276630485205329860e-02 2.487800472835674626e+01 9.080033699323445881e-03 2.252686303444574634e+01 1.256093269131559366e-02 2.177289557216986537e+01 3.093952088550071602e-02 2.153697743823499522e+01 3.826770955838004751e-02 2.145412673483720312e+01 1.163037727661814513e-01 2.061761485806881211e+01 9.411182522383709781e-01
1.368421052631578583e+01 2.767701514385201378e+01 1.550832627271064856e-02 2.576661245847330406e+01 9.273308596538364784e-03 2.335197530356332862e+01 1.925433628597362362e-02 2.259693203531745809e+01 3.412657650148950145e-02 2.236103644907301913e+01 3.085234617986805025e-02 2.244513401283645493e+01 1.122255437636789088e-01 2.154967601036230462e+01 1.494238200348285250e+00
1.473684210526315574e+01 2.872743366097669337e+01 1.743143426095496856e-02 2.664172580251103994e+01 2.078371892397262721e-02 2.425099100133748919e+01 2.181305956361555970e-02 2.349357754709694390e+01 2.091597437446916091e-02 2.319312314696245281e+01 4.581723036299310131e-02 2.317916622112841196e+01 1.071645102465439009e-01 2.270809786809707731e+01 6.649353364013903533e-01
1.578947368421052388e+01 2.981649166786560201e+01 9.434206024540110064e-03 2.773021875724399621e+01 2.206191367199786257e-02 2.514624201449468188e+01 6.285224618221024739e-02 2.422713240604427654e+01 2.142557359255094565e-02 2.410397064182171789e+01 4.750423231572518251e-02 2.438028949556147396e+01 1.845727748283828851e-01 2.319196356060289332e+01 8.563224343966850949e-01
1.684210526315789025e+01 3.085840893559219467e+01 2.689563686648224761e-02 2.863507450834253376e+01 2.568940741132789626e-02 2.601470722631771793e+01 1.439595902458508381e-02 2.529802783677026667e+01 1.146544026599287391e-02 2.496883908496161908e+01 2.825985739170641664e-02 2.529780983420642571e+01 8.916382872344555399e-02 2.451225630473479100e+01 6.473046121499254069e-01
1.789473684210525661e+01 3.196405158830892290e+01 1.545737360409237503e-02 2.956533320355025651e+01 1.911842400261539940e-02 2.694707964298761382e+01 1.868952531419453694e-02 2.615664280569609446e+01 1.947473801737926308e-02 2.585646229799908724e+01 4.020362477647674432e-02 2.607007052361300836e+01 1.397587764515702824e-01 2.552100127905104898e+01 6.741292257139027688e-01
1.894736842105263008e+01 3.294458170125974306e+01 2.587200525224809741e-02 3.055390512837591288e+01 4.335031515980162370e-02 2.793564018658293691e+01 9.508258149026619505e-03 2.699705444817109168e+01 1.882393892115408890e-02 2.680734682777100986e+01 2.344174534285210082e-02 2.720561476707664639e+01 8.397991968707099741e-02 2.724018586441749079e+01 6.090508808575856303e-01
2.000000000000000000e+01 3.397336555842700534e+01 2.003160298117321464e-02 3.145763492291161612e+01 2.723340251661017161e-02 2.879914612594955159e+01 3.418200431169431813e-02 2.798252979642528970e+01 2.149555513488826675e-02 2.783296620002393595e+01 2.831826716515284392e-02 2.826728091693026812e+01 8.923896539374684411e-02 2.813726255901873330e+01 8.961690238806166997e-01


==> dat/exp_wdist.dat <==
-1.279161794483661740e+00 1.003220740256401513e-03 2.070546138665669333e-05 -2.046486628055572687e+00 1.139347799044860632e-03 3.734512423874159722e-12 -2.281647343933582484e+00 1.311398696035550237e-03 7.886811664108653989e-14 -3.501353281736373724e+00 4.358887281643800279e-04 6.477300771993870225e-30 -2.797063326835632413e+00 5.750790396719183527e-04 1.466952353022968504e-20 -3.304045668244361966e+00 4.300207749587485733e-04 2.187623030531728139e-34 -1.412794634699821472e+00 1.173892814393513589e-01 1.439103042832352332e-02
-1.218322585523128332e+00 0.000000000000000000e+00 5.857060312203196841e-05 -1.939346110820770352e+00 0.000000000000000000e+00 5.700996855335845188e-11 -2.188563285768031719e+00 6.556993480177751186e-04 9.040606292140620828e-13 -3.361328655481338856e+00 0.000000000000000000e+00 1.293206846776424683e-27 -2.690929818153381170e+00 1.150158079343831935e-03 4.530099951252386076e-19 -3.162110301852226080e+00 0.000000000000000000e+00 1.525016183785249208e-31 -1.346242561936378479e+00 0.000000000000000000e+00 2.159059687407205788e-02
-1.157483376562595367e+00 1.003220740256405199e-03 1.574775893371125007e-04 -1.832205593585968018e+00 5.696738995224303161e-04 7.512672213336111426e-10 -2.095479227602481842e+00 6.556993480177782628e-04 9.359974994961462558e-12 -3.221304029226303101e+00 0.000000000000000000e+00 2.079241630279993066e-25 -2.584796309471130371e+00 5.750790396719183527e-04 1.224614150284278703e-17 -3.020174935460090637e+00 0.000000000000000000e+00 7.974851010363764056e-29 -1.279690489172935486e+00 1.956488023989189362e-01 3.171518953392984258e-02
-1.096644167602062403e+00 2.006441480512803025e-03 4.024408874990157412e-04 -1.725065076351165683e+00 1.139347799044863017e-03 8.546038119791402721e-09 -2.002395169436931965e+00 1.311398696035550237e-03 8.752515040446680028e-11 -3.081279402971267345e+00 0.000000000000000000e+00 2.692185395230057613e-23 -2.478662800788879572e+00 0.000000000000000000e+00 2.897947245154621656e-16 -2.878239569067955195e+00 0.000000000000000000e+00 3.128361003894809778e-26 -1.213138416409492493e+00 3.912976047978378863e-02 4.561418073759552355e-02
-1.035804958641528994e+00 3.009662220769204755e-03 9.775291486443808599e-04 -1.617924559116363570e+00 2.848369497612151472e-03 8.391932017570584908e-08 -1.909311111271381423e+00 6.556993480177751186e-04 7.392172422594058614e-10 -2.941254776716232477e+00 0.000000000000000000e+00 2.807165392786433395e-21 -2.372529292106628329e+00 5.750790396719183527e-04 6.003180337496939413e-15 -2.736304202675819308e+00 0.000000000000000000e+00 9.205710412439561143e-24 -1.146586343646049500e+00 0.000000000000000000e+00 6.423361322137230434e-02
-9.749657496809959190e-01 4.012882961025606050e-03 2.256844376753548535e-03 -1.510784041881561235e+00 1.709021698567291057e-03 7.113540926924299473e-07 -1.816227053105831102e+00 1.967098044053325247e-03 5.638873554169435603e-09 -2.801230150461196722e+00 0.000000000000000000e+00 2.357187197838485694e-19 -2.266395783424377530e+00 1.150158079343836705e-03 1.088609242899096142e-13 -2.594368836283683866e+00 0.000000000000000000e+00 2.032094564972799283e-21 -1.080034270882606506e+00 3.912976047978378863e-02 8.856349175577624133e-02
-9.141265407204627325e-01 4.012882961025606050e-03 4.952423634767646500e-03 -1.403643524646758900e+00 6.266412894746734019e-03 5.205188458833199208e-06 -1.723142994940280781e+00 1.311398696035550237e-03 3.885023671033966649e-08 -2.661205524206161854e+00 0.000000000000000000e+00 1.593981151153286167e-17 -2.160262274742126287e+00 5.750790396719159675e-04 1.728074086391979517e-12 -2.452433469891548423e+00 0.000000000000000000e+00 3.364935000231271887e-19 -1.013482198119163513e+00 7.825952095956757726e-02 1.195575522499132404e-01
-8.532873317599296570e-01 1.504831110384604979e-02 1.032947479944536923e-02 -1.296503007411956787e+00 1.025413019140376629e-02 3.287863871465876485e-05 -1.630058936774730682e+00 1.967098044053330018e-03 2.417553132665355998e-07 -2.521180897951126099e+00 0.000000000000000000e+00 8.680311783870382057e-16 -2.054128766059875488e+00 1.150158079343836705e-03 2.401333120024372759e-11 -2.310498103499412537e+00 0.000000000000000000e+00 4.179800990303720217e-17 -9.469301253557205200e-01 0.000000000000000000e+00 1.580262390999193078e-01
-7.924481227993964705e-01 1.504831110384602204e-02 2.047778465139514156e-02 -1.189362490177154452e+00 1.310249968901592427e-02 1.792742622546577875e-04 -1.536974878609180362e+00 4.589895436124436998e-03 1.358749607109130737e-06 -2.381156271696090787e+00 0.000000000000000000e+00 3.806716224221484559e-14 -1.947995257377624467e+00 2.875395198359579838e-03 2.921071428254640621e-10 -2.168562737107277094e+00 1.290062324876241600e-03 3.894759896303211847e-15 -8.803780525922775269e-01 3.912976047978378863e-02 2.045084697653481443e-01
-7.316089138388632840e-01 4.012882961025613510e-02 3.858619732273543823e-02 -1.082221972942352339e+00 2.620499937803179649e-02 8.438180403533166937e-04 -1.443890820443630263e+00 3.934196088106650495e-03 6.897375667756552204e-06 -2.241131645441055475e+00 0.000000000000000000e+00 1.344400659238229930e-12 -1.841861748695373446e+00 4.025553277703428252e-03 3.110510384422580166e-09 -2.026627370715141208e+00 0.000000000000000000e+00 2.722399989166656837e-13 -8.138259798288345337e-01 1.565190419191351545e-01 2.591333438823141266e-01
-6.707697048783302085e-01 6.019324441538408815e-02 6.910751368122564076e-02 -9.750814557075500044e-01 4.614358586131685896e-02 3.428517846235430537e-03 -1.350806762278079942e+00 1.180258826431995235e-02 3.162345924453158230e-05 -2.101107019186019720e+00 4.358887281643800279e-04 3.823578102325707740e-11 -1.735728240013122647e+00 3.450474238031503178e-03 2.899484871932828168e-08 -1.884692004323005765e+00 8.600415499174971466e-04 1.427477721940474708e-11 -7.472739070653915405e-01 2.739083233584865273e-01 3.214883241286794480e-01
-6.099304959177970220e-01 1.304186962333321875e-01 1.176421178093016023e-01 -8.679409384727476695e-01 6.095510724890004783e-02 1.202515737794446551e-02 -1.257722704112529621e+00 1.704818304846215243e-02 1.309531395055091188e-04 -1.961082392930984630e+00 8.717774563287600557e-04 8.757381108721110726e-10 -1.629594731330871404e+00 2.300316158687668640e-03 2.365972821976008767e-07 -1.742756637930870323e+00 3.010145424711235460e-03 5.614782061984133524e-10 -6.807218343019485474e-01 7.043356886361081814e-01 3.905143665177983059e-01
-5.490912869572639465e-01 1.785732917656397967e-01 1.903464046495386419e-01 -7.608004212379454456e-01 1.070986931102171219e-01 3.640842310337998045e-02 -1.164638645946979523e+00 2.819507196476439548e-02 4.897827663447770459e-04 -1.821057766675949097e+00 1.307666184493138078e-03 1.615256768422726577e-08 -1.523461222648620605e+00 4.600632317375337281e-03 1.690045390201046263e-06 -1.600821271538734436e+00 2.580124649752487537e-03 1.656695254775265878e-08 -6.141697615385055542e-01 6.652059281563243998e-01 4.644497483343454913e-01
-4.882520779967307600e-01 3.109984294794844728e-01 2.927324046196498331e-01 -6.536599040031432217e-01 1.953981475361936115e-01 9.515677532802285787e-02 -1.071554587781429202e+00 3.409636609692430487e-02 1.654520414792028018e-03 -1.681033140420913785e+00 1.743554912657520111e-03 2.399230227443306234e-07 -1.417327713966369584e+00 8.626185595078775942e-03 1.056785142466117957e-05 -1.458885905146598994e+00 6.450311624381228383e-03 3.666895324656422342e-07 -5.476176887750625610e-01 2.739083233584865273e-01 5.408419295090658441e-01
-4.274128690361976290e-01 4.313849183102534401e-01 4.278989300831792519e-01 -5.465193867683409978e-01 3.059148840435457206e-01 2.146862890949552127e-01 -9.784705296158789922e-01 5.966864066961767576e-02 5.048028589699534406e-03 -1.541008514165878474e+00 6.102442194301310741e-03 2.869890419749059521e-06 -1.311194205284118564e+00 1.380189695212601271e-02 5.784618759756909943e-05 -1.316950538754463329e+00 1.462070634859740509e-02 6.088363267355662217e-06 -4.810656160116195679e-01 1.956488023989189362e-01 6.166402662688212910e-01
-3.665736600756644981e-01 6.029356648940973340e-01 5.945055032037903642e-01 -4.393788695335387740e-01 4.534604240198545355e-01 4.181149037139847424e-01 -8.853864714503287825e-01 7.474972567402636547e-02 1.391081345991504979e-02 -1.400983887910842940e+00 1.046132947594512023e-02 2.764532754723188492e-05 -1.205060696601867765e+00 3.105426814228352816e-02 2.771803873588405591e-04 -1.175015172362327665e+00 1.935093487314368602e-02 7.583134540072187168e-05 -4.145135432481765747e-01 4.304273652776216541e-01 6.883721839947204435e-01
-3.057344511151313116e-01 8.095991373869160235e-01 7.850816669112139490e-01 -3.322383522987364390e-01 6.790512882307369047e-01 7.029326783204641327e-01 -7.923024132847784617e-01 1.042561963348262455e-01 3.462296790855232120e-02 -1.260959261655807628e+00 1.482021675758892106e-02 2.144574810552887670e-04 -1.098927187919616522e+00 5.003187645145679152e-02 1.162652596535770130e-03 -1.033079805970192222e+00 3.483168277165863552e-02 7.085053360307247373e-04 -3.479614704847335815e-01 1.173892814393513673e+00 7.523928340984806784e-01
-2.448952421545981251e-01 9.319920676981969798e-01 9.854125087788991877e-01 -2.250978350639342151e-01 9.308471518196530514e-01 1.020137153514669492e+00 -6.992183551192282520e-01 1.855629154890307830e-01 7.783180545464439548e-02 -1.120934635400772317e+00 3.138398842783536591e-02 1.339749786755272364e-03 -9.927936792373656116e-01 4.773156029276912765e-02 4.269108053319423286e-03 -8.911444395780565575e-01 7.439359406786326401e-02 4.965736258371226432e-03 -2.814093977212905884e-01 1.604320179671135271e+00 8.051854042046154847e-01
-1.840560331940650496e-01 1.155710292775378845e+00 1.175616259685296372e+00 -1.179573178291321023e-01 1.204290623590420273e+00 1.277997906703356668e+00 -6.061342969536780423e-01 2.609683405110744814e-01 1.580268785753255190e-01 -9.809100091457367832e-01 5.274253610788982166e-02 6.740144818333168586e-03 -8.866601705551145907e-01 8.568677691111566130e-02 1.372220936655926642e-02 -7.492090731859208930e-01 1.148155469139858637e-01 2.610780338245415055e-02 -2.148573249578475952e-01 1.095633293433946109e+00 8.436786172667518624e-01
-1.232168242335319741e-01 1.313215948995629656e+00 1.333083568785598416e+00 -1.081680059432987839e-02 1.457795508877899104e+00 1.382064991521011921e+00 -5.130502387881278326e-01 3.612903407577949255e-01 2.897916476101226602e-01 -8.408853828907012495e-01 9.022896673002667178e-02 2.730723918966560665e-02 -7.805266618728636807e-01 1.288177048865097041e-01 3.861096430604089164e-02 -6.072737067937852284e-01 2.120002420546623911e-01 1.029682133545943012e-01 -1.483052521944046021e-01 7.434654491158919631e-01 8.655418991856439481e-01
-6.237761527299878761e-02 1.466708722254858932e+00 1.436790490962040145e+00 9.632371664047245652e-02 1.369496054451922573e+00 1.290189597829210388e+00 -4.199661806225776228e-01 4.996429031895446293e-01 4.799785303641753154e-01 -7.008607566356659380e-01 1.800220447318889583e-01 8.909419255635445123e-02 -6.743931531906126597e-01 1.897760830917322727e-01 9.510360245258034362e-02 -4.653383404016495639e-01 3.809984066134512459e-01 3.046366710155563040e-01 -8.175317943096160889e-02 5.869464071967568364e-01 8.694188566709737387e-01
-1.538406312465601111e-03 1.523892304449473878e+00 1.471884706672373921e+00 2.034642338752747914e-01 1.033958127633211044e+00 1.039693555691086457e+00 -3.268821224570273021e-01 6.917628121587526824e-01 7.180237416413758345e-01 -5.608361303806306264e-01 2.894301155011483329e-01 2.340906315910140367e-01 -5.682596445083616388e-01 2.904149150343187658e-01 2.050609667845762485e-01 -3.234029740095141214e-01 6.312704976394428735e-01 6.760944089233318355e-01 -1.520110666751861572e-02 4.695571257574054358e-01 8.550665551658551689e-01
5.930080264806758539e-02 1.433602437826397846e+00 1.433172343711285324e+00 3.106047511100771263e-01 7.024079181111565484e-01 7.232424593198392149e-01 -2.337980642914769813e-01 8.229026817623077417e-01 9.701454312011795755e-01 -4.208115041255953148e-01 5.178358090592835028e-01 4.953152572481552829e-01 -4.621261358261108398e-01 4.422357815077052057e-01 3.870514920596648256e-01 -1.814676076173784569e-01 9.851775954304898830e-01 1.125585961776578658e+00 5.135096609592437744e-02 6.260761676765406181e-01 8.233807131298089832e-01
1.201400116086007719e-01 1.341306129722808826e+00 1.326378040546130732e+00 4.177452683448794613e-01 3.799724909814610196e-01 4.342993932793104417e-01 -1.407140061259266606e-01 1.134359872070750841e+00 1.183902469038377703e+00 -2.807868778705600032e-01 7.453697251610899022e-01 8.439999356459486624e-01 -3.559926271438598189e-01 6.084336239728871387e-01 6.395201078997471145e-01 -3.953224122524279238e-02 1.535604187377691110e+00 1.405711349775973007e+00 1.179030388593673706e-01 4.304273652776216541e-01 7.763031800497274260e-01
1.809792205691338474e-01 1.143671643892301804e+00 1.166757242878430745e+00 5.248857855796815741e-01 1.982465170338065796e-01 2.251237306886141876e-01 -4.762994796037656187e-02 1.346806460828516405e+00 1.304896466560810264e+00 -1.407622516155244696e-01 1.113695700459987448e+00 1.158153586747556307e+00 -2.498591184616087979e-01 7.976346280249507759e-01 9.249949787619567987e-01 1.024031251668926501e-01 1.339084693221542999e+00 1.316921216919219262e+00 1.844551116228103638e-01 8.999844910350270899e-01 7.166249853910441336e-01
2.418184295296669228e-01 9.169437565943510116e-01 9.755240173547757854e-01 6.320263028144836870e-01 8.488141102884211309e-02 1.007349274124755556e-01 4.545411020517353684e-02 1.400573807365967705e+00 1.299024162664312865e+00 -7.376253604889360105e-04 1.385690266834564088e+00 1.279831911661345245e+00 -1.437256097793577769e-01 1.104151756170078658e+00 1.171181649474786646e+00 2.443384915590283146e-01 8.673519030917931083e-01 9.254854551751875436e-01 2.510071843862533569e-01 8.608547305552433082e-01 6.477127290387902914e-01
3.026576384902001093e-01 7.604413211143523643e-01 7.752463050842278713e-01 7.391668200492860219e-01 4.329521636370470272e-02 3.891039366282673245e-02 1.385381683707238576e-01 1.203864002960635116e+00 1.167990872150880932e+00 1.392870008945463756e-01 1.135926025596374345e+00 1.138944989433587240e+00 -3.759210109710675596e-02 1.379614616172932129e+00 1.298102109701142037e+00 3.862738579511639792e-01 4.605522499808197279e-01 4.878940939096133578e-01 3.175592571496963501e-01 7.434654491158919631e-01 5.731955676663276211e-01
3.634968474507332958e-01 6.079517685953793604e-01 5.855793079355610109e-01 8.463073372840883568e-01 9.684456291881315265e-03 1.297412021383019705e-02 2.316222265362741783e-01 9.074878976566007616e-01 9.485117463991673548e-01 2.793116271495816871e-01 7.863432656085416195e-01 8.162357215113208442e-01 6.854140758514404297e-02 1.383640169450635504e+00 1.259485480398567780e+00 5.282092243432994216e-01 2.171604913541680393e-01 1.929424033191493859e-01 3.841113299131393433e-01 7.434654491158919631e-01 4.966530653816739749e-01
4.243360564112664823e-01 4.273720353492270752e-01 4.204128843372859081e-01 9.534478545188906917e-01 2.848369497612151472e-03 3.734366657691356485e-03 3.247062847018244991e-01 7.015983023790193229e-01 6.957080421544923343e-01 4.193362534046169987e-01 4.664009391358866496e-01 4.710765451844020624e-01 1.746749162673950639e-01 1.023640690616010485e+00 1.069737419025444947e+00 6.701445907354348641e-01 8.471409266687346395e-02 5.723688191274043519e-02 4.506634026765823364e-01 2.739083233584865273e-01 4.213406127623436914e-01
4.851752653717995578e-01 3.200274161417932528e-01 2.868868161752232138e-01 1.060588371753692805e+00 2.278695598089730805e-03 9.278606182359469979e-04 4.177903428673745978e-01 4.360400664318225261e-01 4.608847934259807100e-01 5.593608796596525323e-01 1.987652600429566652e-01 2.189426653457774152e-01 2.808084249496460849e-01 7.596794114066042214e-01 7.953548297615303797e-01 8.120799571275707507e-01 3.354162044678218185e-02 1.273709562926093712e-02 5.172154754400253296e-01 1.956488023989189362e-01 3.499801638211041399e-01
5.460144743323326333e-01 1.946248236097418982e-01 1.860756061770569292e-01 1.167728888988494917e+00 5.696738995224303161e-04 1.990101713069424613e-04 5.108744010329246965e-01 2.288390724582035074e-01 2.757647682549841384e-01 6.993855059146878439e-01 7.497286124427360310e-02 8.194686723238905901e-02 3.869419336318971059e-01 4.859417885227689804e-01 5.176597170233656620e-01 9.540153235197066373e-01 1.204058169884495919e-02 2.126233772728812303e-03 5.837675482034683228e-01 4.304273652776216541e-01 2.846318155896819801e-01
6.068536832928658198e-01 1.213897095710245871e-01 1.147129827431730559e-01 1.274869406223297252e+00 1.139347799044860632e-03 3.684635662219620979e-05 6.039584591984750173e-01 1.095017911189684473e-01 1.490274347619146567e-01 8.394101321697231555e-01 2.397388004904082645e-02 2.470002230642504709e-02 4.930754423141481269e-01 2.737376228838331316e-01 2.949358271061383596e-01 1.095950689911842080e+00 6.880332399339977173e-03 2.662550015561109440e-04 6.503196209669113159e-01 1.956488023989189362e-01 2.266487673108495970e-01
6.676928922533988953e-01 6.621256885692274052e-02 6.721713234788222191e-02 1.382009923458099587e+00 0.000000000000000000e+00 5.888986719661407864e-06 6.970425173640253380e-01 5.770154262556420610e-02 7.274023793349368439e-02 9.794347584247589111e-01 8.717774563287573886e-03 5.995499495254134198e-03 5.992089509963989258e-01 1.529710245527302892e-01 1.470992318735001581e-01 1.237886056303977522e+00 2.580124649752491440e-03 2.501097931930461164e-05 7.168716937303543091e-01 7.825952095956757726e-02 1.767067685884802786e-01
7.285321012139320818e-01 5.016103701281989652e-02 3.743619206380652958e-02 1.489150440692901922e+00 0.000000000000000000e+00 8.124812453534531871e-07 7.901265755295756588e-01 1.967098044053325334e-02 3.206743728063007892e-02 1.119459384679794223e+00 1.743554912657525749e-03 1.171969828746598176e-03 7.053424596786499468e-01 7.130980091931757303e-02 6.422335531618859894e-02 1.379821422696112965e+00 1.290062324876245720e-03 1.762421488888655378e-06 7.834237664937973022e-01 1.956488023989189362e-01 1.348909813213955422e-01
7.893713101744652683e-01 1.906119406487169834e-02 1.981744361623245104e-02 1.596290957927704035e+00 0.000000000000000000e+00 9.676378792619846006e-08 8.832106336951257575e-01 1.376968630837334222e-02 1.276835168042770099e-02 1.259484010934829534e+00 8.717774563287573452e-04 1.844890213919881717e-04 8.114759683609009677e-01 3.968045373736237003e-02 2.454569257349576913e-02 1.521756789088248851e+00 8.600415499174917256e-04 9.316118877631021249e-08 8.499758392572402954e-01 2.739083233584865273e-01 1.008190378677725346e-01
8.502105191349984548e-01 1.906119406487155957e-02 9.971210254198441258e-03 1.703431475162506148e+00 0.000000000000000000e+00 9.948076658277048390e-09 9.762946918606758562e-01 7.212692828195525763e-03 4.591837001621025885e-03 1.399508637189864846e+00 4.358887281643814373e-04 2.338770775126177001e-05 9.176094770431519887e-01 1.725237119015747903e-02 8.212158114364674633e-03 1.663692155480384738e+00 8.600415499174971466e-04 3.694081083653427202e-09 9.165279120206832886e-01 3.912976047978378863e-02 7.377888514022150346e-02
9.110497280955316413e-01 7.022545181794835958e-03 4.768616474724227637e-03 1.810571992397308483e+00 0.000000000000000000e+00 8.828605916984916534e-10 1.069378750026226177e+00 2.622797392071100474e-03 1.491485844796349705e-03 1.539533263444900157e+00 4.358887281643786726e-04 2.387634385553229324e-06 1.023742985725403010e+00 7.476027515734938803e-03 2.405132613629496971e-03 1.805627521872520180e+00 4.300207749587485733e-04 1.098813498255706957e-10 9.830799847841262817e-01 3.912976047978378863e-02 5.286296685125606992e-02
9.718889370560646057e-01 4.012882961025620795e-03 2.167610239943460002e-03 1.917712509632110596e+00 0.000000000000000000e+00 6.763506102144172081e-11 1.162462808191776498e+00 0.000000000000000000e+00 4.375552045059580742e-04 1.679557889699935913e+00 0.000000000000000000e+00 1.962958086193812667e-07 1.129876494407654031e+00 4.025553277703411773e-03 6.166240580669558359e-04 1.947562888264655623e+00 0.000000000000000000e+00 2.451815056714166384e-12 1.049632057547569275e+00 0.000000000000000000e+00 3.708522208542024134e-02
1.032728146016597792e+00 2.006441480512795653e-03 9.365139940977298440e-04 2.024853026866912931e+00 0.000000000000000000e+00 4.472788750047769734e-12 1.255546866357326818e+00 6.556993480177751186e-04 1.159384839795177990e-04 1.819582515954971225e+00 0.000000000000000000e+00 1.299622625482544863e-08 1.236010003089905052e+00 1.150158079343836705e-03 1.383890141524947068e-04 2.089498254656791065e+00 0.000000000000000000e+00 4.103907746758089643e-14 1.116184130311012268e+00 0.000000000000000000e+00 2.547300260796299745e-02
1.093567354977130979e+00 1.003220740256405199e-03 3.845843672335827251e-04 2.131993544101715266e+00 5.696738995224327013e-04 2.553357549477157266e-13 1.348630924522876917e+00 1.967098044053334788e-03 2.774619446503394160e-05 1.959607142210006536e+00 4.358887281643786726e-04 6.929254870822202448e-10 1.342143511772155851e+00 5.750790396719183527e-04 2.718832663675518479e-05 2.231433621048926952e+00 4.300207749587458628e-04 5.152922743661202090e-16 1.182736203074455261e+00 1.173892814393513589e-01 1.713125980167706786e-02


==> dat/imagenet_fit_psnrs512.dat <==
4.253195471454920096e+01 4.081139377757497755e+01 4.332613297189283230e+01 4.621328050306296120e+01
3.973298450328354647e+01 3.702636595741866188e+01 4.270080930966394561e+01 4.425556850758835736e+01
2.812061461995791234e+01 2.637198252258304620e+01 3.034838924540374450e+01 3.384132387492711302e+01
2.932678315630885280e+01 2.699766899696908595e+01 3.157600452831140814e+01 3.409319700964125843e+01
2.956620826339807451e+01 2.862997218934135191e+01 3.202308683046302207e+01 3.334694710316851740e+01
3.256202198646301582e+01 3.307976717871520123e+01 3.505600273216253981e+01 4.146245849763787561e+01
2.677196176156686747e+01 2.519401219905964240e+01 2.909280572818893518e+01 3.030077720339022562e+01
2.618993716666991389e+01 2.560684721368972916e+01 2.852428443577114336e+01 3.155706689282882849e+01
2.798788264769260792e+01 2.611176133944126931e+01 3.119024004828885310e+01 3.028389375059426314e+01
2.998416948053655062e+01 2.896620838827893962e+01 3.278417872548746459e+01 3.625231241227970003e+01
3.389352918326248698e+01 3.286309870672327804e+01 3.618777223920168495e+01 3.785213461816148595e+01
3.727954657581339148e+01 3.712688211885745915e+01 4.196947871319609646e+01 4.860614462513525069e+01
3.552747982529322712e+01 3.257467468110958464e+01 3.893165037423904096e+01 4.092462154503656535e+01
3.296683089968557567e+01 3.073854026695355302e+01 3.431742398554445828e+01 3.715066646253485061e+01
3.679349015756787367e+01 3.584093480658835773e+01 4.037330560679511393e+01 4.680497822345290615e+01
2.931420887686481791e+01 2.891454725284008731e+01 2.986488055142260833e+01 3.461015131953350732e+01
3.470459976441441796e+01 3.173901000853841481e+01 3.616209949803742063e+01 4.005003497864655770e+01
3.033605111005896049e+01 3.084850046382859290e+01 3.120545649279549849e+01 3.605023703566763515e+01
3.673920527057503449e+01 3.521209280369208727e+01 3.820578883278118099e+01 4.082765722933886821e+01
3.630086432654661621e+01 3.337492436321686995e+01 3.829842726020373078e+01 4.006082008280849749e+01
2.179391812506982262e+01 2.084506039456275772e+01 2.387593052036904240e+01 2.584941375446037526e+01
2.948126164694076934e+01 2.604745896410010531e+01 3.336120576828322015e+01 3.210105389584130364e+01
3.272953302477593240e+01 3.154267568383237474e+01 3.473012826498550965e+01 3.721268929715857610e+01
2.976246509037034116e+01 2.917016373176423016e+01 3.181850216825593947e+01 3.497237192606931444e+01
2.848563266245912118e+01 2.548103176400837455e+01 3.076223252871583469e+01 3.248200016530509515e+01
2.102887215965898449e+01 2.045033143074971349e+01 2.323449183818398822e+01 2.483893739353489138e+01
3.564877063871088581e+01 3.224134309104520923e+01 3.842191663749081698e+01 3.883184379422625909e+01
2.859218749032564943e+01 3.010935780456198430e+01 3.102460455962645725e+01 4.070922865695776949e+01
3.691561768670374732e+01 3.309479850360467168e+01 4.089719820369254677e+01 4.037154379975991958e+01
2.782149892997907514e+01 2.814858570212651045e+01 3.094726715911334125e+01 3.607161851150890897e+01
3.003858404482274835e+01 2.763195568460617224e+01 3.422360097717795924e+01 3.333102619911387166e+01
3.479934033916685365e+01 3.190775413388599091e+01 3.641120888067504069e+01 4.209266492180410779e+01
2.088224905460925385e+01 1.837157523905152345e+01 2.584978350689444326e+01 2.564430014908031907e+01
3.372758055362261587e+01 3.178646746620541563e+01 3.548560598852770198e+01 3.946523241783754088e+01
3.203551035684333215e+01 2.962372069209294523e+01 3.349349110129612939e+01 3.601101938640724853e+01
2.553810717986707246e+01 2.318005604176871159e+01 2.791673582463525349e+01 2.822580553434060491e+01
3.117377377225242441e+01 3.035690328893399581e+01 3.341841312912326600e+01 3.582363562507659083e+01
3.239077558071429053e+01 2.939535074566453332e+01 3.463512661132504178e+01 3.689842252099853681e+01
2.731029494422727311e+01 2.689565194246202395e+01 2.892751176190047246e+01 3.212382069472142376e+01
4.143137603344700892e+01 3.747364986578360657e+01 4.357939009479051862e+01 4.446824981738661364e+01
2.667939208882718560e+01 2.716866988666657790e+01 3.069621101810442454e+01 3.450620746157790109e+01
3.336187536295039990e+01 3.176632822168808445e+01 3.653178212657548585e+01 4.012621086998385067e+01
3.229281252751859910e+01 2.842643958905527057e+01 3.498099445098627314e+01 3.600280648953254570e+01
2.443389798527793388e+01 2.233744269069533672e+01 2.740997543642987821e+01 3.027505476100460768e+01
3.369388497890138012e+01 3.174970080473690004e+01 3.589594537280175501e+01 4.283579516052088110e+01
3.225471400207224093e+01 3.055834818211243231e+01 3.621181279994978297e+01 3.574843735983463944e+01
3.288353047994287692e+01 3.017835716904437859e+01 3.522084082154561457e+01 3.695548545405514318e+01
3.462058582852704802e+01 3.634550917298881956e+01 3.709266265769572612e+01 4.709881434666413469e+01
2.893449145104445464e+01 2.668893081525094146e+01 3.167633494064282473e+01 3.245149731779908109e+01
3.520016913420572990e+01 3.387453861798162080e+01 3.964435832217563416e+01 4.428722969374642560e+01
3.541313783696040929e+01 3.412062366362267340e+01 3.744142211435401180e+01 4.289307523149260959e+01
3.276532323983889938e+01 3.173250098292903587e+01 3.434955806219048213e+01 3.808767985258847233e+01
3.107019807662767619e+01 3.361987929918116436e+01 3.654709821657409208e+01 4.335749517913338025e+01
2.715188631124549801e+01 2.472448548960902315e+01 2.969742722881029451e+01 3.037709623758600586e+01
3.160636020853239003e+01 3.171850860395160510e+01 3.407592160502660050e+01 3.587805399811074381e+01
2.729252312498759991e+01 2.575448544224484593e+01 2.996927611246710299e+01 3.232390675425101989e+01
3.403038640732430054e+01 2.935886029652592555e+01 3.892749250797493232e+01 3.547171158451217821e+01
2.421733430216728777e+01 2.160345293546365397e+01 2.741981352786373805e+01 2.929285142203580961e+01
1.822042692896577876e+01 1.670613759044102764e+01 2.064798704527184725e+01 2.098804781620341231e+01
2.544090558243604505e+01 2.350561162841321661e+01 2.795162658349524776e+01 2.852145961032249488e+01
3.277693726916204753e+01 3.181020669538310131e+01 3.633037036804919495e+01 3.823538987039239601e+01
4.060909869719318976e+01 3.858403194545337556e+01 4.201025555730711858e+01 4.582813229439195624e+01
3.247077683844965890e+01 2.995138236412682531e+01 3.576764699007340198e+01 3.515304855056421474e+01
3.015403501966507704e+01 2.670525282738225314e+01 3.302033000233896587e+01 3.298413125810462532e+01
2.807715841273143198e+01 2.653222733352157547e+01 3.081764903164958014e+01 3.263556972905816878e+01
3.137737513521552657e+01 2.982415478996169966e+01 3.406585248347186479e+01 3.770752167694839585e+01
3.011822984652884827e+01 2.927330381649674251e+01 3.181965699515693657e+01 3.375419337941935538e+01
2.218169590279736880e+01 2.291459608106945822e+01 2.399841809958419248e+01 3.032323205411987033e+01
2.847242324532516378e+01 2.878642802603960860e+01 3.064171062840027915e+01 3.438272898159281254e+01
2.733152076067837299e+01 2.735834181121613895e+01 2.963468832825603272e+01 3.350495484918236144e+01
2.442832637820484720e+01 2.418637063108416285e+01 2.538431890217838571e+01 2.981761029506270688e+01
3.347218438035106658e+01 3.002604518817166479e+01 3.613893938374052084e+01 3.731481360508827549e+01
2.474583284969203234e+01 2.211675552354569163e+01 2.786035703998311774e+01 2.829582735006977856e+01
3.640696402512367769e+01 3.583997690272337877e+01 3.960556516462755638e+01 4.350252819458838616e+01
3.544304613594552933e+01 3.356637391767028333e+01 3.818042980504075246e+01 3.946669603448309260e+01
3.164133889007198519e+01 3.024647442323940183e+01 3.509580363910580303e+01 3.574943736635274405e+01
4.143338037791009043e+01 4.268387787927378696e+01 4.173393285325813906e+01 5.394469277240782645e+01
3.875036138019639509e+01 3.801312750417280029e+01 4.036774028258822966e+01 4.464811084690800413e+01
2.966513910286908384e+01 2.683397430297773312e+01 3.120754673699884663e+01 3.292889778190843941e+01
2.654007388483105601e+01 2.608281517661145443e+01 2.899834088020453393e+01 3.180819790721550433e+01
2.332915920599127446e+01 2.162329320974218660e+01 2.597482253240293915e+01 2.619180666604416885e+01
4.567034252562180541e+01 4.619712040382629681e+01 4.324655655479092786e+01 5.203744961121785195e+01
2.457118914794177655e+01 2.211675552354569163e+01 2.758915428374970702e+01 2.829582735006977856e+01
3.340550733599131661e+01 3.346270840278829439e+01 3.452112256003653101e+01 3.778297940374945796e+01
2.664894082390365426e+01 2.609896650948353169e+01 2.902278421414152376e+01 3.176878963193277627e+01
3.897056652903885521e+01 3.750840351186730004e+01 4.094378941094998225e+01 4.496528433347980780e+01
3.012484236416919714e+01 2.927330381649674251e+01 3.196605761180903116e+01 3.375419337941935538e+01
2.739650572369345127e+01 2.726130076815883285e+01 2.955169922978778274e+01 3.154957564029678352e+01
2.509704723407815763e+01 2.461179206146163523e+01 2.726223228895768358e+01 3.017719589985570039e+01
3.387123228207279624e+01 3.146560648489145962e+01 3.701177630424059117e+01 4.069981402097361212e+01
3.883418374698310771e+01 3.601493014908368906e+01 4.176588038829276428e+01 4.385894470030494574e+01
3.832789645843522663e+01 3.499252425627939544e+01 4.122511664931630548e+01 4.434458771073489913e+01
2.601665217263529684e+01 2.580485042805476326e+01 2.759651323335162587e+01 2.991185176818610714e+01
3.265047961293119982e+01 2.991464340580643011e+01 3.582218955439086017e+01 3.948372064649061031e+01
3.185302174695758737e+01 2.917200182253736074e+01 3.436848230821340877e+01 3.649279341930368048e+01
2.241247427536894676e+01 2.161312717315731291e+01 2.378142300671686016e+01 2.613940518450189288e+01
3.291966136713151769e+01 2.958020103540833290e+01 3.522147674103018034e+01 3.761651680840840584e+01
2.453703329825099999e+01 2.298066007345479989e+01 2.627260693827915006e+01 2.758264009820800311e+01
2.609778047106238219e+01 2.387565388508606645e+01 2.923207905869082879e+01 3.055037384117837718e+01
2.927019854912322216e+01 2.816104061324596586e+01 3.218872625731107462e+01 3.825021122571541099e+01


==> dat/onedim_waveform_MatrixUpsample.dat <==
0.000000000000000000e+00 9.008047580718994141e-01
4.464285714285714038e-03 8.989242315292358398e-01
8.928571428571428076e-03 8.970441222190856934e-01
1.339285714285714211e-02 8.929062485694885254e-01
1.785714285714285615e-02 8.887686133384704590e-01
2.232142857142856845e-02 8.829123973846435547e-01
2.678571428571428423e-02 8.770558834075927734e-01
3.125000000000000000e-02 8.711994290351867676e-01
3.571428571428571230e-02 8.653428554534912109e-01
4.017857142857142461e-02 8.513023257255554199e-01
4.464285714285713691e-02 8.372616767883300781e-01
4.910714285714285615e-02 8.232209086418151855e-01
5.357142857142856845e-02 8.091803789138793945e-01
5.803571428571428076e-02 7.951395511627197266e-01
6.250000000000000000e-02 7.810989022254943848e-01
6.696428571428571230e-02 7.670582532882690430e-01
7.142857142857142461e-02 7.530176639556884766e-01
7.589285714285713691e-02 7.331460118293762207e-01
8.035714285714284921e-02 7.132743597030639648e-01
8.482142857142856152e-02 6.934027075767517090e-01
8.928571428571427382e-02 6.735311150550842285e-01
9.375000000000000000e-02 6.536595225334167480e-01
9.821428571428571230e-02 6.319501399993896484e-01
1.026785714285714246e-01 6.057459115982055664e-01
1.071428571428571369e-01 5.902264118194580078e-01
1.116071428571428492e-01 5.675866603851318359e-01
1.160714285714285615e-01 5.449469089508056641e-01
1.205357142857142738e-01 5.223070979118347168e-01
1.250000000000000000e-01 4.996673166751861572e-01
1.294642857142856984e-01 4.770273864269256592e-01
1.339285714285714246e-01 4.543875753879547119e-01
1.383928571428571230e-01 4.317478239536285400e-01
1.428571428571428492e-01 4.091079533100128174e-01
1.473214285714285754e-01 3.888821601867675781e-01
1.517857142857142738e-01 3.686563968658447266e-01
1.562500000000000000e-01 3.484306037425994873e-01
1.607142857142856984e-01 3.282048404216766357e-01
1.651785714285714246e-01 3.079790472984313965e-01
1.696428571428571230e-01 2.877532839775085449e-01
1.741071428571428492e-01 2.675274014472961426e-01
1.785714285714285476e-01 2.473014593124389648e-01
1.830357142857142738e-01 2.320834100246429443e-01
1.875000000000000000e-01 2.177643775939941406e-01
1.919642857142856984e-01 2.034453302621841431e-01
1.964285714285714246e-01 1.891262531280517578e-01
2.008928571428571230e-01 1.744522154331207275e-01
2.053571428571428492e-01 1.583353579044342041e-01
2.098214285714285476e-01 1.437569558620452881e-01
2.142857142857142738e-01 1.368303447961807251e-01
2.187500000000000000e-01 1.308079212903976440e-01
2.232142857142856984e-01 1.247855350375175476e-01
2.276785714285714246e-01 1.187631189823150635e-01
2.321428571428571230e-01 1.127407103776931763e-01
2.366071428571428492e-01 1.067182347178459167e-01
2.410714285714285476e-01 1.006957814097404480e-01
2.455357142857142738e-01 1.003098413348197937e-01
2.500000000000000000e-01 9.997206181287765503e-02
2.544642857142856984e-01 1.018454506993293762e-01
2.589285714285713969e-01 1.037187948822975159e-01
2.633928571428571508e-01 1.055922582745552063e-01
2.678571428571428492e-01 1.074656844139099121e-01
2.723214285714285476e-01 1.185571625828742981e-01
2.767857142857142461e-01 1.259987354278564453e-01
2.812500000000000000e-01 1.308447271585464478e-01
2.857142857142856984e-01 1.356907337903976440e-01
2.901785714285713969e-01 1.488654315471649170e-01
2.946428571428571508e-01 1.620401293039321899e-01
2.991071428571428492e-01 1.752148121595382690e-01
3.035714285714285476e-01 1.883894950151443481e-01
3.080357142857142461e-01 2.015641629695892334e-01
3.125000000000000000e-01 2.147388607263565063e-01
3.169642857142856984e-01 2.326635420322418213e-01
3.214285714285713969e-01 2.508062720298767090e-01
3.258928571428571508e-01 2.686085700988769531e-01
3.303571428571428492e-01 2.866289019584655762e-01
3.348214285714285476e-01 3.057467639446258545e-01
3.392857142857142461e-01 3.266719877719879150e-01
3.437500000000000000e-01 3.475972414016723633e-01
3.482142857142856984e-01 3.685225546360015869e-01
3.526785714285713969e-01 3.894478082656860352e-01
3.571428571428570953e-01 4.103730618953704834e-01
3.616071428571428492e-01 4.329162836074829102e-01
3.660714285714285476e-01 4.554595351219177246e-01
3.705357142857142461e-01 4.780027270317077637e-01
3.750000000000000000e-01 5.005459189414978027e-01
3.794642857142856984e-01 5.227823853492736816e-01
3.839285714285713969e-01 5.450189709663391113e-01
3.883928571428570953e-01 5.672555565834045410e-01
3.928571428571428492e-01 5.894921422004699707e-01
3.973214285714285476e-01 6.105450987815856934e-01
4.017857142857142461e-01 6.315980553627014160e-01
4.062500000000000000e-01 6.526508927345275879e-01
4.107142857142856984e-01 6.737038493156433105e-01
4.151785714285713969e-01 6.931043267250061035e-01
4.196428571428570953e-01 7.125047445297241211e-01
4.241071428571428492e-01 7.319051623344421387e-01
4.285714285714285476e-01 7.513057589530944824e-01
4.330357142857142461e-01 7.667717337608337402e-01
4.375000000000000000e-01 7.822378277778625488e-01
4.419642857142856984e-01 7.977038025856018066e-01
4.464285714285713969e-01 8.131698369979858398e-01
4.508928571428570953e-01 2.498880922794342041e-01
4.553571428571428492e-01 2.507751286029815674e-01
4.598214285714285476e-01 2.501780092716217041e-01
4.642857142857142461e-01 2.495806217193603516e-01
4.687500000000000000e-01 2.498237192630767822e-01
4.732142857142856984e-01 2.500668764114379883e-01
4.776785714285713969e-01 2.503098845481872559e-01
4.821428571428570953e-01 2.505529522895812988e-01
4.866071428571428492e-01 2.488167434930801392e-01
4.910714285714285476e-01 2.491591721773147583e-01
4.955357142857142461e-01 2.507484257221221924e-01
5.000000000000000000e-01 2.523377239704132080e-01
5.044642857142856984e-01 2.516931593418121338e-01
5.089285714285713969e-01 2.510485649108886719e-01
5.133928571428570953e-01 2.504039704799652100e-01
5.178571428571427937e-01 2.497593909502029419e-01
5.223214285714284921e-01 2.498101890087127686e-01
5.267857142857143016e-01 2.498609721660614014e-01
5.312500000000000000e-01 2.499117702245712280e-01
5.357142857142856984e-01 2.499625533819198608e-01
5.401785714285713969e-01 2.500133514404296875e-01
5.446428571428570953e-01 2.500640749931335449e-01
5.491071428571427937e-01 2.501148581504821777e-01
5.535714285714284921e-01 2.501656413078308105e-01
5.580357142857143016e-01 2.502164244651794434e-01
5.625000000000000000e-01 2.502672076225280762e-01
5.669642857142856984e-01 2.503179907798767090e-01
5.714285714285713969e-01 2.503687739372253418e-01
5.758928571428570953e-01 2.503249347209930420e-01
5.803571428571427937e-01 2.502810955047607422e-01
5.848214285714284921e-01 2.502372562885284424e-01
5.892857142857143016e-01 2.501934468746185303e-01
5.937500000000000000e-01 2.501496076583862305e-01
5.982142857142856984e-01 2.501057684421539307e-01
6.026785714285713969e-01 2.500619292259216309e-01
6.071428571428570953e-01 2.500180900096893311e-01
6.116071428571427937e-01 2.499630004167556763e-01
6.160714285714284921e-01 2.499079108238220215e-01
6.205357142857143016e-01 2.498528063297271729e-01
6.250000000000000000e-01 2.497977167367935181e-01
6.294642857142856984e-01 2.497426122426986694e-01
6.339285714285713969e-01 2.496875077486038208e-01
6.383928571428570953e-01 2.496324032545089722e-01
6.428571428571427937e-01 2.495773136615753174e-01
6.473214285714284921e-01 2.496292889118194580e-01
6.517857142857143016e-01 2.496812641620635986e-01
6.562500000000000000e-01 2.497332543134689331e-01
6.607142857142856984e-01 2.497852295637130737e-01
6.651785714285713969e-01 2.498705089092254639e-01
6.696428571428570953e-01 2.502624690532684326e-01
6.741071428571427937e-01 2.502318620681762695e-01
6.785714285714284921e-01 2.502012550830841064e-01
6.830357142857143016e-01 2.501691281795501709e-01
6.875000000000000000e-01 2.501370012760162354e-01
6.919642857142856984e-01 2.501048743724822998e-01
6.964285714285713969e-01 2.500727176666259766e-01
7.008928571428570953e-01 2.500405609607696533e-01
7.053571428571427937e-01 2.500084340572357178e-01
7.098214285714284921e-01 2.499763071537017822e-01
7.142857142857141906e-01 2.499441802501678467e-01
7.187500000000000000e-01 2.499773502349853516e-01
7.232142857142856984e-01 2.500105202198028564e-01
7.276785714285713969e-01 2.500437200069427490e-01
7.321428571428570953e-01 2.500769197940826416e-01
7.366071428571427937e-01 2.501307725906372070e-01
7.410714285714284921e-01 2.501846551895141602e-01
7.455357142857141906e-01 2.504892647266387939e-01
7.500000000000000000e-01 7.491070628166198730e-01
7.544642857142856984e-01 7.497322559356689453e-01
7.589285714285713969e-01 7.503576278686523438e-01
7.633928571428570953e-01 7.499637007713317871e-01
7.678571428571427937e-01 7.498027682304382324e-01
7.723214285714284921e-01 7.497996687889099121e-01
7.767857142857141906e-01 7.497965693473815918e-01
7.812500000000000000e-01 7.497933506965637207e-01
7.857142857142856984e-01 7.497901916503906250e-01
7.901785714285713969e-01 7.497968077659606934e-01
7.946428571428570953e-01 7.498032450675964355e-01
7.991071428571427937e-01 7.498096823692321777e-01
8.035714285714284921e-01 7.498161792755126953e-01
8.080357142857141906e-01 7.498225569725036621e-01
8.125000000000000000e-01 7.498289942741394043e-01
8.169642857142856984e-01 7.498355507850646973e-01
8.214285714285713969e-01 7.498419880867004395e-01
8.258928571428570953e-01 7.498484253883361816e-01
8.303571428571427937e-01 7.498550415039062500e-01
8.348214285714284921e-01 7.498614788055419922e-01
8.392857142857141906e-01 7.498677968978881836e-01
8.437500000000000000e-01 7.498744130134582520e-01
8.482142857142856984e-01 7.498809099197387695e-01
8.526785714285713969e-01 7.498873472213745117e-01
8.571428571428570953e-01 7.498939037322998047e-01
8.616071428571427937e-01 7.498902082443237305e-01
8.660714285714284921e-01 7.498866915702819824e-01
8.705357142857141906e-01 7.498829364776611328e-01
8.750000000000000000e-01 7.498794198036193848e-01
8.794642857142856984e-01 7.498757243156433105e-01
8.839285714285713969e-01 7.498721480369567871e-01
8.883928571428570953e-01 7.498685121536254883e-01
8.928571428571427937e-01 7.498648762702941895e-01
8.973214285714284921e-01 7.498613595962524414e-01
9.017857142857141906e-01 7.498578429222106934e-01
9.062500000000000000e-01 7.498540878295898438e-01
9.107142857142856984e-01 7.498505711555480957e-01
9.151785714285713969e-01 7.498470544815063477e-01
9.196428571428570953e-01 7.498436570167541504e-01
9.241071428571427937e-01 7.498400211334228516e-01
9.285714285714284921e-01 7.498364448547363281e-01
9.330357142857141906e-01 7.498327493667602539e-01
9.375000000000000000e-01 7.498291134834289551e-01
9.419642857142856984e-01 7.498254179954528809e-01
9.464285714285713969e-01 7.498219013214111328e-01
9.508928571428570953e-01 7.498183250427246094e-01
9.553571428571427937e-01 7.498148083686828613e-01
9.598214285714284921e-01 7.498112320899963379e-01
9.642857142857141906e-01 7.498076558113098145e-01
9.687500000000000000e-01 7.498039007186889648e-01
9.732142857142856984e-01 7.498003244400024414e-01
9.776785714285713969e-01 7.497969269752502441e-01
9.821428571428570953e-01 7.497932314872741699e-01
9.866071428571427937e-01 7.497895359992980957e-01
9.910714285714284921e-01 7.497859001159667969e-01
9.955357142857141906e-01 7.497823238372802734e-01
1.000000000000000000e+00 7.497786879539489746e-01


==> dat/onedim_waveform_MatrixUpsampleConvex0.75-0.25.dat <==
0.000000000000000000e+00 8.951616287231445312e-01
4.464285714285714038e-03 8.944485783576965332e-01
8.928571428571428076e-03 8.923088312149047852e-01
1.339285714285714211e-02 8.901692032814025879e-01
1.785714285714285615e-02 8.837515115737915039e-01
2.232142857142856845e-02 8.816120624542236328e-01
2.678571428571428423e-02 8.751938939094543457e-01
3.125000000000000000e-02 8.687759041786193848e-01
3.571428571428571230e-02 8.495218157768249512e-01
4.017857142857142461e-02 8.473822474479675293e-01
4.464285714285713691e-02 8.409653306007385254e-01
4.910714285714285615e-02 8.345472216606140137e-01
5.357142857142856845e-02 8.152931928634643555e-01
5.803571428571428076e-02 8.088748455047607422e-01
6.250000000000000000e-02 7.896206378936767578e-01
6.696428571428571230e-02 7.703669071197509766e-01
7.142857142857142461e-02 7.126048207283020020e-01
7.589285714285713691e-02 7.104656100273132324e-01
8.035714285714284921e-02 7.040475606918334961e-01
8.482142857142856152e-02 6.976296901702880859e-01
8.928571428571427382e-02 6.783757209777832031e-01
9.375000000000000000e-02 6.719574332237243652e-01
9.821428571428571230e-02 6.527031064033508301e-01
1.026785714285714246e-01 6.334517002105712891e-01
1.071428571428571369e-01 5.756973624229431152e-01
1.116071428571428492e-01 5.692800879478454590e-01
1.160714285714285615e-01 5.500296950340270996e-01
1.205357142857142738e-01 5.307779312133789062e-01
1.250000000000000000e-01 5.026304721832275391e-01
1.294642857142856984e-01 4.942227005958557129e-01
1.339285714285714246e-01 4.689989984035491943e-01
1.383928571428571230e-01 4.437748789787292480e-01
1.428571428571428492e-01 3.681030273437500000e-01
1.473214285714285754e-01 3.661170303821563721e-01
1.517857142857142738e-01 3.601592481136322021e-01
1.562500000000000000e-01 3.542015850543975830e-01
1.607142857142856984e-01 3.363285362720489502e-01
1.651785714285714246e-01 3.303706943988800049e-01
1.696428571428571230e-01 3.124977052211761475e-01
1.741071428571428492e-01 2.946248352527618408e-01
1.785714285714285476e-01 2.410054206848144531e-01
1.830357142857142738e-01 2.350477874279022217e-01
1.875000000000000000e-01 2.171743512153625488e-01
1.919642857142856984e-01 2.037817090749740601e-01
1.964285714285714246e-01 1.863784790039062500e-01
2.008928571428571230e-01 1.805775463581085205e-01
2.053571428571428492e-01 1.631744056940078735e-01
2.098214285714285476e-01 1.517036259174346924e-01
2.142857142857142738e-01 1.172915473580360413e-01
2.187500000000000000e-01 1.169714778661727905e-01
2.232142857142856984e-01 1.160112470388412476e-01
2.276785714285714246e-01 1.150506436824798584e-01
2.321428571428571230e-01 1.121692061424255371e-01
2.366071428571428492e-01 1.112087219953536987e-01
2.410714285714285476e-01 1.083273291587829590e-01
2.455357142857142738e-01 1.067780479788780212e-01
2.500000000000000000e-01 1.021298617124557495e-01
2.544642857142856984e-01 1.021110415458679199e-01
2.589285714285713969e-01 1.020546630024909973e-01
2.633928571428571508e-01 1.059946566820144653e-01
2.678571428571428492e-01 1.178147196769714355e-01
2.723214285714285476e-01 1.217547133564949036e-01
2.767857142857142461e-01 1.335746347904205322e-01
2.812500000000000000e-01 1.453943997621536255e-01
2.857142857142856984e-01 1.808536350727081299e-01
2.901785714285713969e-01 1.819313615560531616e-01
2.946428571428571508e-01 1.851645410060882568e-01
2.991071428571428492e-01 1.883977502584457397e-01
3.035714285714285476e-01 1.980972588062286377e-01
3.080357142857142461e-01 2.013303935527801514e-01
3.125000000000000000e-01 2.110299319028854370e-01
3.169642857142856984e-01 2.207294553518295288e-01
3.214285714285713969e-01 2.498281747102737427e-01
3.258928571428571508e-01 2.530613839626312256e-01
3.303571428571428492e-01 2.627608180046081543e-01
3.348214285714285476e-01 2.724601626396179199e-01
3.392857142857142461e-01 3.015582561492919922e-01
3.437500000000000000e-01 3.112578690052032471e-01
3.482142857142856984e-01 3.403563201427459717e-01
3.526785714285713969e-01 3.694547712802886963e-01
3.571428571428570953e-01 4.567500948905944824e-01
3.616071428571428492e-01 4.597967863082885742e-01
3.660714285714285476e-01 4.689370691776275635e-01
3.705357142857142461e-01 4.780773818492889404e-01
3.750000000000000000e-01 5.054978728294372559e-01
3.794642857142856984e-01 5.146379470825195312e-01
3.839285714285713969e-01 5.420587062835693359e-01
3.883928571428570953e-01 5.613056421279907227e-01
3.928571428571428492e-01 6.123350858688354492e-01
3.973214285714285476e-01 6.164099574089050293e-01
4.017857142857142461e-01 6.286345124244689941e-01
4.062500000000000000e-01 6.408591866493225098e-01
4.107142857142856984e-01 6.775331497192382812e-01
4.151785714285713969e-01 6.876214146614074707e-01
4.196428571428570953e-01 7.178860902786254883e-01
4.241071428571428492e-01 7.262005805969238281e-01
4.285714285714285476e-01 7.511445283889770508e-01
4.330357142857142461e-01 7.511445283889770508e-01
4.375000000000000000e-01 7.511445283889770508e-01
4.419642857142856984e-01 7.314996719360351562e-01
4.464285714285713969e-01 6.725656390190124512e-01
4.508928571428570953e-01 4.353688061237335205e-01
4.553571428571428492e-01 2.502317130565643311e-01
4.598214285714285476e-01 2.502148151397705078e-01
4.642857142857142461e-01 2.501641809940338135e-01
4.687500000000000000e-01 2.501615881919860840e-01
4.732142857142856984e-01 2.501537203788757324e-01
4.776785714285713969e-01 2.501458823680877686e-01
4.821428571428570953e-01 2.501223981380462646e-01
4.866071428571428492e-01 2.501147389411926270e-01
4.910714285714285476e-01 2.500918805599212646e-01
4.955357142857142461e-01 2.500690221786499023e-01
5.000000000000000000e-01 2.500003874301910400e-01
5.044642857142856984e-01 2.500013113021850586e-01
5.089285714285713969e-01 2.500041425228118896e-01
5.133928571428570953e-01 2.500069737434387207e-01
5.178571428571427937e-01 2.500154674053192139e-01
5.223214285714284921e-01 2.500182986259460449e-01
5.267857142857143016e-01 2.500267922878265381e-01
5.312500000000000000e-01 2.500352859497070312e-01
5.357142857142856984e-01 2.500607669353485107e-01
5.401785714285713969e-01 2.500635981559753418e-01
5.446428571428570953e-01 2.500720918178558350e-01
5.491071428571427937e-01 2.500805854797363281e-01
5.535714285714284921e-01 2.501060664653778076e-01
5.580357142857143016e-01 2.501145601272583008e-01
5.625000000000000000e-01 2.501400113105773926e-01
5.669642857142856984e-01 2.501655220985412598e-01
5.714285714285713969e-01 2.502419650554656982e-01
5.758928571428570953e-01 2.502414882183074951e-01
5.803571428571427937e-01 2.502401173114776611e-01
5.848214285714284921e-01 2.502387166023254395e-01
5.892857142857143016e-01 2.502345442771911621e-01
5.937500000000000000e-01 2.502331435680389404e-01
5.982142857142856984e-01 2.502289712429046631e-01
6.026785714285713969e-01 2.502247989177703857e-01
6.071428571428570953e-01 2.502122819423675537e-01
6.116071428571427937e-01 2.502108812332153320e-01
6.160714285714284921e-01 2.502067089080810547e-01
6.205357142857143016e-01 2.502025663852691650e-01
6.250000000000000000e-01 2.501900196075439453e-01
6.294642857142856984e-01 2.501858472824096680e-01
6.339285714285713969e-01 2.501733303070068359e-01
6.383928571428570953e-01 2.501608133316040039e-01
6.428571428571427937e-01 2.501232326030731201e-01
6.473214285714284921e-01 2.501232922077178955e-01
6.517857142857143016e-01 2.501233518123626709e-01
6.562500000000000000e-01 2.501234412193298340e-01
6.607142857142856984e-01 2.501236796379089355e-01
6.651785714285713969e-01 2.501237690448760986e-01
6.696428571428570953e-01 2.501240372657775879e-01
6.741071428571427937e-01 2.501242458820343018e-01
6.785714285714284921e-01 2.501249909400939941e-01
6.830357142857143016e-01 2.501255273818969727e-01
6.875000000000000000e-01 2.501271665096282959e-01
6.919642857142856984e-01 2.501287758350372314e-01
6.964285714285713969e-01 2.501336932182312012e-01
7.008928571428570953e-01 2.501387298107147217e-01
7.053571428571427937e-01 2.501538991928100586e-01
7.098214285714284921e-01 2.501690983772277832e-01
7.142857142857141906e-01 2.502146363258361816e-01
7.187500000000000000e-01 2.502154707908630371e-01
7.232142857142856984e-01 2.502179741859436035e-01
7.276785714285713969e-01 2.502204179763793945e-01
7.321428571428570953e-01 2.502278983592987061e-01
7.366071428571427937e-01 2.502298653125762939e-01
7.410714285714284921e-01 2.502358257770538330e-01
7.455357142857141906e-01 2.502408921718597412e-01
7.500000000000000000e-01 7.511445283889770508e-01
7.544642857142856984e-01 7.511445283889770508e-01
7.589285714285713969e-01 7.511445283889770508e-01
7.633928571428570953e-01 7.511445283889770508e-01
7.678571428571427937e-01 7.511445283889770508e-01
7.723214285714284921e-01 7.511445283889770508e-01
7.767857142857141906e-01 7.511445283889770508e-01
7.812500000000000000e-01 7.510283589363098145e-01
7.857142857142856984e-01 7.506798505783081055e-01
7.901785714285713969e-01 7.507959008216857910e-01
7.946428571428570953e-01 7.511445283889770508e-01
7.991071428571427937e-01 7.511445283889770508e-01
8.035714285714284921e-01 7.511445283889770508e-01
8.080357142857141906e-01 7.511445283889770508e-01
8.125000000000000000e-01 7.511445283889770508e-01
8.169642857142856984e-01 7.511445283889770508e-01
8.214285714285713969e-01 7.511445283889770508e-01
8.258928571428570953e-01 7.511445283889770508e-01
8.303571428571427937e-01 7.511445283889770508e-01
8.348214285714284921e-01 7.511445283889770508e-01
8.392857142857141906e-01 7.511445283889770508e-01
8.437500000000000000e-01 7.511445283889770508e-01
8.482142857142856984e-01 7.511445283889770508e-01
8.526785714285713969e-01 7.511445283889770508e-01
8.571428571428570953e-01 7.511445283889770508e-01
8.616071428571427937e-01 7.511445283889770508e-01
8.660714285714284921e-01 7.511445283889770508e-01
8.705357142857141906e-01 7.511445283889770508e-01
8.750000000000000000e-01 7.511445283889770508e-01
8.794642857142856984e-01 7.511445283889770508e-01
8.839285714285713969e-01 7.511445283889770508e-01
8.883928571428570953e-01 7.511445283889770508e-01
8.928571428571427937e-01 7.511445283889770508e-01
8.973214285714284921e-01 7.511445283889770508e-01
9.017857142857141906e-01 7.511445283889770508e-01
9.062500000000000000e-01 7.511445283889770508e-01
9.107142857142856984e-01 7.511445283889770508e-01
9.151785714285713969e-01 7.511445283889770508e-01
9.196428571428570953e-01 7.511445283889770508e-01
9.241071428571427937e-01 7.511445283889770508e-01
9.285714285714284921e-01 7.511445283889770508e-01
9.330357142857141906e-01 7.511445283889770508e-01
9.375000000000000000e-01 7.511445283889770508e-01
9.419642857142856984e-01 7.511445283889770508e-01
9.464285714285713969e-01 7.511445283889770508e-01
9.508928571428570953e-01 7.511445283889770508e-01
9.553571428571427937e-01 7.511445283889770508e-01
9.598214285714284921e-01 7.511445283889770508e-01
9.642857142857141906e-01 7.511445283889770508e-01
9.687500000000000000e-01 7.511445283889770508e-01
9.732142857142856984e-01 7.511445283889770508e-01
9.776785714285713969e-01 7.511445283889770508e-01
9.821428571428570953e-01 7.511445283889770508e-01
9.866071428571427937e-01 7.511445283889770508e-01
9.910714285714284921e-01 7.511445283889770508e-01
9.955357142857141906e-01 7.332928180694580078e-01
1.000000000000000000e+00 7.400379180908203125e-01


==> dat/onedim_waveform_truth.dat <==
0.000000000000000000e+00 8.999999761581420898e-01
4.464285714285714038e-03 8.993707299232482910e-01
8.928571428571428076e-03 8.974848985671997070e-01
1.339285714285714211e-02 8.943483829498291016e-01
1.785714285714285615e-02 8.899711370468139648e-01
2.232142857142856845e-02 8.843669295310974121e-01
2.678571428571428423e-02 8.775533437728881836e-01
3.125000000000000000e-02 8.695518374443054199e-01
3.571428571428571230e-02 8.603875637054443359e-01
4.017857142857142461e-02 8.500893712043762207e-01
4.464285714285713691e-02 8.386896848678588867e-01
4.910714285714285615e-02 8.262243270874023438e-01
5.357142857142856845e-02 8.127325773239135742e-01
5.803571428571428076e-02 7.982568740844726562e-01
6.250000000000000000e-02 7.828426957130432129e-01
6.696428571428571230e-02 7.665386199951171875e-01
7.142857142857142461e-02 7.493959069252014160e-01
7.589285714285713691e-02 7.314684987068176270e-01
8.035714285714284921e-02 7.128128409385681152e-01
8.482142857142856152e-02 6.934875845909118652e-01
8.928571428571427382e-02 6.735534667968750000e-01
9.375000000000000000e-02 6.530733704566955566e-01
9.821428571428571230e-02 6.321116089820861816e-01
1.026785714285714246e-01 6.107342243194580078e-01
1.071428571428571369e-01 5.890083909034729004e-01
1.116071428571428492e-01 5.670024752616882324e-01
1.160714285714285615e-01 5.447857975959777832e-01
1.205357142857142738e-01 5.224281549453735352e-01
1.250000000000000000e-01 5.000000000000000000e-01
1.294642857142856984e-01 4.775718152523040771e-01
1.339285714285714246e-01 4.552142024040222168e-01
1.383928571428571230e-01 4.329975247383117676e-01
1.428571428571428492e-01 4.109916388988494873e-01
1.473214285714285754e-01 3.892658054828643799e-01
1.517857142857142738e-01 3.678883612155914307e-01
1.562500000000000000e-01 3.469266295433044434e-01
1.607142857142856984e-01 3.264465034008026123e-01
1.651785714285714246e-01 3.065124452114105225e-01
1.696428571428571230e-01 2.871871590614318848e-01
1.741071428571428492e-01 2.685314714908599854e-01
1.785714285714285476e-01 2.506040930747985840e-01
1.830357142857142738e-01 2.334613651037216187e-01
1.875000000000000000e-01 2.171572893857955933e-01
1.919642857142856984e-01 2.017431408166885376e-01
1.964285714285714246e-01 1.872674077749252319e-01
2.008928571428571230e-01 1.737756580114364624e-01
2.053571428571428492e-01 1.613103151321411133e-01
2.098214285714285476e-01 1.499106287956237793e-01
2.142857142857142738e-01 1.396124511957168579e-01
2.187500000000000000e-01 1.304481923580169678e-01
2.232142857142856984e-01 1.224466711282730103e-01
2.276785714285714246e-01 1.156330704689025879e-01
2.321428571428571230e-01 1.100288331508636475e-01
2.366071428571428492e-01 1.056515946984291077e-01
2.410714285714285476e-01 1.025151163339614868e-01
2.455357142857142738e-01 1.006292775273323059e-01
2.500000000000000000e-01 1.000000014901161194e-01
2.544642857142856984e-01 1.006292775273323059e-01
2.589285714285713969e-01 1.025151163339614868e-01
2.633928571428571508e-01 1.056515946984291077e-01
2.678571428571428492e-01 1.100288331508636475e-01
2.723214285714285476e-01 1.156330704689025879e-01
2.767857142857142461e-01 1.224466711282730103e-01
2.812500000000000000e-01 1.304481923580169678e-01
2.857142857142856984e-01 1.396124511957168579e-01
2.901785714285713969e-01 1.499106287956237793e-01
2.946428571428571508e-01 1.613103151321411133e-01
2.991071428571428492e-01 1.737756580114364624e-01
3.035714285714285476e-01 1.872674077749252319e-01
3.080357142857142461e-01 2.017431408166885376e-01
3.125000000000000000e-01 2.171572893857955933e-01
3.169642857142856984e-01 2.334613651037216187e-01
3.214285714285713969e-01 2.506040930747985840e-01
3.258928571428571508e-01 2.685314714908599854e-01
3.303571428571428492e-01 2.871871590614318848e-01
3.348214285714285476e-01 3.065124452114105225e-01
3.392857142857142461e-01 3.264465034008026123e-01
3.437500000000000000e-01 3.469266295433044434e-01
3.482142857142856984e-01 3.678883612155914307e-01
3.526785714285713969e-01 3.892658054828643799e-01
3.571428571428570953e-01 4.109916388988494873e-01
3.616071428571428492e-01 4.329975247383117676e-01
3.660714285714285476e-01 4.552142024040222168e-01
3.705357142857142461e-01 4.775718152523040771e-01
3.750000000000000000e-01 5.000000000000000000e-01
3.794642857142856984e-01 5.224281549453735352e-01
3.839285714285713969e-01 5.447857975959777832e-01
3.883928571428570953e-01 5.670024752616882324e-01
3.928571428571428492e-01 5.890083909034729004e-01
3.973214285714285476e-01 6.107342243194580078e-01
4.017857142857142461e-01 6.321116089820861816e-01
4.062500000000000000e-01 6.530733704566955566e-01
4.107142857142856984e-01 6.735534667968750000e-01
4.151785714285713969e-01 6.934875845909118652e-01
4.196428571428570953e-01 7.128128409385681152e-01
4.241071428571428492e-01 7.314684987068176270e-01
4.285714285714285476e-01 7.493959069252014160e-01
4.330357142857142461e-01 7.665386199951171875e-01
4.375000000000000000e-01 7.828426957130432129e-01
4.419642857142856984e-01 7.982568740844726562e-01
4.464285714285713969e-01 8.127325773239135742e-01
4.508928571428570953e-01 2.500000000000000000e-01
4.553571428571428492e-01 2.500000000000000000e-01
4.598214285714285476e-01 2.500000000000000000e-01
4.642857142857142461e-01 2.500000000000000000e-01
4.687500000000000000e-01 2.500000000000000000e-01
4.732142857142856984e-01 2.500000000000000000e-01
4.776785714285713969e-01 2.500000000000000000e-01
4.821428571428570953e-01 2.500000000000000000e-01
4.866071428571428492e-01 2.500000000000000000e-01
4.910714285714285476e-01 2.500000000000000000e-01
4.955357142857142461e-01 2.500000000000000000e-01
5.000000000000000000e-01 2.500000000000000000e-01
5.044642857142856984e-01 2.500000000000000000e-01
5.089285714285713969e-01 2.500000000000000000e-01
5.133928571428570953e-01 2.500000000000000000e-01
5.178571428571427937e-01 2.500000000000000000e-01
5.223214285714284921e-01 2.500000000000000000e-01
5.267857142857143016e-01 2.500000000000000000e-01
5.312500000000000000e-01 2.500000000000000000e-01
5.357142857142856984e-01 2.500000000000000000e-01
5.401785714285713969e-01 2.500000000000000000e-01
5.446428571428570953e-01 2.500000000000000000e-01
5.491071428571427937e-01 2.500000000000000000e-01
5.535714285714284921e-01 2.500000000000000000e-01
5.580357142857143016e-01 2.500000000000000000e-01
5.625000000000000000e-01 2.500000000000000000e-01
5.669642857142856984e-01 2.500000000000000000e-01
5.714285714285713969e-01 2.500000000000000000e-01
5.758928571428570953e-01 2.500000000000000000e-01
5.803571428571427937e-01 2.500000000000000000e-01
5.848214285714284921e-01 2.500000000000000000e-01
5.892857142857143016e-01 2.500000000000000000e-01
5.937500000000000000e-01 2.500000000000000000e-01
5.982142857142856984e-01 2.500000000000000000e-01
6.026785714285713969e-01 2.500000000000000000e-01
6.071428571428570953e-01 2.500000000000000000e-01
6.116071428571427937e-01 2.500000000000000000e-01
6.160714285714284921e-01 2.500000000000000000e-01
6.205357142857143016e-01 2.500000000000000000e-01
6.250000000000000000e-01 2.500000000000000000e-01
6.294642857142856984e-01 2.500000000000000000e-01
6.339285714285713969e-01 2.500000000000000000e-01
6.383928571428570953e-01 2.500000000000000000e-01
6.428571428571427937e-01 2.500000000000000000e-01
6.473214285714284921e-01 2.500000000000000000e-01
6.517857142857143016e-01 2.500000000000000000e-01
6.562500000000000000e-01 2.500000000000000000e-01
6.607142857142856984e-01 2.500000000000000000e-01
6.651785714285713969e-01 2.500000000000000000e-01
6.696428571428570953e-01 2.500000000000000000e-01
6.741071428571427937e-01 2.500000000000000000e-01
6.785714285714284921e-01 2.500000000000000000e-01
6.830357142857143016e-01 2.500000000000000000e-01
6.875000000000000000e-01 2.500000000000000000e-01
6.919642857142856984e-01 2.500000000000000000e-01
6.964285714285713969e-01 2.500000000000000000e-01
7.008928571428570953e-01 2.500000000000000000e-01
7.053571428571427937e-01 2.500000000000000000e-01
7.098214285714284921e-01 2.500000000000000000e-01
7.142857142857141906e-01 2.500000000000000000e-01
7.187500000000000000e-01 2.500000000000000000e-01
7.232142857142856984e-01 2.500000000000000000e-01
7.276785714285713969e-01 2.500000000000000000e-01
7.321428571428570953e-01 2.500000000000000000e-01
7.366071428571427937e-01 2.500000000000000000e-01
7.410714285714284921e-01 2.500000000000000000e-01
7.455357142857141906e-01 2.500000000000000000e-01
7.500000000000000000e-01 7.500000000000000000e-01
7.544642857142856984e-01 7.500000000000000000e-01
7.589285714285713969e-01 7.500000000000000000e-01
7.633928571428570953e-01 7.500000000000000000e-01
7.678571428571427937e-01 7.500000000000000000e-01
7.723214285714284921e-01 7.500000000000000000e-01
7.767857142857141906e-01 7.500000000000000000e-01
7.812500000000000000e-01 7.500000000000000000e-01
7.857142857142856984e-01 7.500000000000000000e-01
7.901785714285713969e-01 7.500000000000000000e-01
7.946428571428570953e-01 7.500000000000000000e-01
7.991071428571427937e-01 7.500000000000000000e-01
8.035714285714284921e-01 7.500000000000000000e-01
8.080357142857141906e-01 7.500000000000000000e-01
8.125000000000000000e-01 7.500000000000000000e-01
8.169642857142856984e-01 7.500000000000000000e-01
8.214285714285713969e-01 7.500000000000000000e-01
8.258928571428570953e-01 7.500000000000000000e-01
8.303571428571427937e-01 7.500000000000000000e-01
8.348214285714284921e-01 7.500000000000000000e-01
8.392857142857141906e-01 7.500000000000000000e-01
8.437500000000000000e-01 7.500000000000000000e-01
8.482142857142856984e-01 7.500000000000000000e-01
8.526785714285713969e-01 7.500000000000000000e-01
8.571428571428570953e-01 7.500000000000000000e-01
8.616071428571427937e-01 7.500000000000000000e-01
8.660714285714284921e-01 7.500000000000000000e-01
8.705357142857141906e-01 7.500000000000000000e-01
8.750000000000000000e-01 7.500000000000000000e-01
8.794642857142856984e-01 7.500000000000000000e-01
8.839285714285713969e-01 7.500000000000000000e-01
8.883928571428570953e-01 7.500000000000000000e-01
8.928571428571427937e-01 7.500000000000000000e-01
8.973214285714284921e-01 7.500000000000000000e-01
9.017857142857141906e-01 7.500000000000000000e-01
9.062500000000000000e-01 7.500000000000000000e-01
9.107142857142856984e-01 7.500000000000000000e-01
9.151785714285713969e-01 7.500000000000000000e-01
9.196428571428570953e-01 7.500000000000000000e-01
9.241071428571427937e-01 7.500000000000000000e-01
9.285714285714284921e-01 7.500000000000000000e-01
9.330357142857141906e-01 7.500000000000000000e-01
9.375000000000000000e-01 7.500000000000000000e-01
9.419642857142856984e-01 7.500000000000000000e-01
9.464285714285713969e-01 7.500000000000000000e-01
9.508928571428570953e-01 7.500000000000000000e-01
9.553571428571427937e-01 7.500000000000000000e-01
9.598214285714284921e-01 7.500000000000000000e-01
9.642857142857141906e-01 7.500000000000000000e-01
9.687500000000000000e-01 7.500000000000000000e-01
9.732142857142856984e-01 7.500000000000000000e-01
9.776785714285713969e-01 7.500000000000000000e-01
9.821428571428570953e-01 7.500000000000000000e-01
9.866071428571427937e-01 7.500000000000000000e-01
9.910714285714284921e-01 7.500000000000000000e-01
9.955357142857141906e-01 7.500000000000000000e-01
1.000000000000000000e+00 7.500000000000000000e-01

